YSOVAR: mid-infrared variability of young stellar objects and their disks in the cluster IRAS 20050+2720

We present a time-variability study of young stellar objects in the cluster IRAS 20050+2720, performed at 3.6 and 4.5 micron with the Spitzer Space Telescope; this study is part of the Young Stellar Object VARiability project (YSOVAR). We have collected light curves for 181 cluster members over 40 days. We find a high variability fraction among embedded cluster members of ca. 70%, whereas young stars without a detectable disk display variability less often (in ca. 50% of the cases) and with lower amplitudes. We detect periodic variability for 33 sources with periods primarily in the range of 2-6 days. Practically all embedded periodic sources display additional variability on top of their periodicity. Furthermore, we analyze the slopes of the tracks that our sources span in the color-magnitude diagram (CMD). We find that sources with long variability time scales tend to display CMD slopes that are at least partially influenced by accretion processes, while sources with short variability time scales tend to display extinction-dominated slopes. We find a tentative trend of X-ray detected cluster members to vary on longer time scales than the X-ray undetected members.

==> table2_machine_readable.txt <==
Title: YSOVAR: mid-infrared variability of young stellar objects and their 
       disks in the cluster IRAS 20050+2720 
Authors: Poppenhaeger K., Cody A.M., Covey K.R., Gunther H.M., Hillenbrand L.A.,
         Plavchan P., Rebull L.M., Stauffer J.R., Wolk S.J., Espaillat C., 
         Forbrich J., Gutermuth R.A., Hora J.L., Morales-Calderon M., Song I. 
Table: Source designations, flux densities and lightcurve properties
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units         Label     Explanations
--------------------------------------------------------------------------------
   1- 14 F14.9  deg           RAdeg     Right Ascension in decimal 
                                         degrees (J2000)
  16- 28 F13.10 deg           DEdeg     Declination in decimal degrees (J2000)
  30- 55 A26    ---           IAU       IAU designation within YSOVAR program
  57- 85 A29    ---           Simbad    Main Simbad identifier for an object
  87- 89 A3     ---           Class     IR class according to SED slope
  91- 95 A5     ---           SSet      Source in YSOVAR standard set? (1)
  97-101 A5     ---           Mem       Is source cluster member without light
                                         curve?
 103-105 I3     ---           n3.6      Number of Spitzer/IRAC 3.6 micron band
                                         datapoints
 107-109 I3     ---           n4.5      Number of Spitzer/IRAC 4.5 micron band
                                         datapoints
 111-118 F8.5   mag           med3.6    ? Median Spitzer/IRAC 3.6 micron band
                                         magnitude
 120-127 F8.5   mag           med4.5    ? Median Spitzer/IRAC 4.5 micron band
                                         magnitude
 129-141 F13.10 mag           mean3.6   ? Mean Spitzer/IRAC 3.6 micron band
                                         magnitude
 143-156 F14.11 mag           mean4.5   ? Mean Spitzer/IRAC 4.5 micron band
                                         magnitude
 158-164 F7.4   mag           min3.6    ? Minimum Spitzer/IRAC 3.6 micron band
                                         magnitude
 166-172 F7.4   mag           min4.5    ? Minimum Spitzer/IRAC 4.5 micron band
                                         magnitude
 174-180 F7.4   mag           max3.6    ? Maximum Spitzer/IRAC 3.6 micron band
                                         magnitude
 182-188 F7.4   mag           max4.5    ? Maximum Spitzer/IRAC 4.5 micron band
                                         magnitude
 190-197 F8.6   mag           del3.6    ? Width of Spitzer/IRAC 3.6 micron band
                                         distribution (2) 
 199-206 F8.6   mag           del4.5    ? Width of Spitzer/IRAC 4.5 micron band
                                         distribution (2)
 208-210 F3.1   ---           LCok      Variability caused by light curve
                                         artifacts? 0: Yes, 1: No
 212-227 F16.13 ---           Stet      ? Stetson index for a two-band
                                         lightcurve
 229-244 F16.12 ---           chi2m3.6  ? Reduced {chi}^2 to mean for
                                         Spitzer/IRAC 3.6 micron band
 246-261 F16.12 ---           chi2m4.5  ? Reduced {chi}^2 to mean for
                                         Spitzer/IRAC 4.5 micron band
 263-271 F9.6   d             Per       ? Adopted period of lightcurve
 273-283 A11    ---           FAP       False Alarm Probability of adopted
                                         period
 285-299 F15.12 d             Coh3.6    ? Spitzer/IRAC 3.6 micron band decay
                                         time of autocorrelation function
 301-315 F15.12 d             Coh4.5    ? Spitzer/IRAC 4.5 micron band decay
                                         time of autocorrelation function
 317-331 F15.11 deg           angle     ? Fitted CMD slope angle
 333-347 F15.12 deg         e_angle     ? The 1{sigma} error in angle
 349-364 F16.12 ---           chi2p3.6  ? Residual scatter in Spitzer/IRAC 3.6
                                         micron band phase-folded fitted light
                                         curves
 366-381 F16.12 ---           chi2p4.5  ? Residual scatter in Spitzer/IRAC 4.5
                                         micron band phase-folded fitted light
                                         curves
 383-395 F13.10 mag           JmagP     ? Median PAIRITEL J band magnitude
 397-409 F13.10 mag           HmagP     ? Median PAIRITEL H band magnitude
 411-424 F14.11 mag           KmagP     ? Median PAIRITEL K_S_ band magnitude
 426-432 F7.4   mag           Umag      ? Gunther et al. 2012 FLWO U band
                                         magnitude
 434-441 F8.6   mag         e_Umag      ? Statistical error in Umag
 443-449 F7.4   mag           Bmag      ? Gunther et al. 2012 FLWO B band
                                         magnitude
 451-458 F8.6   mag         e_Bmag      ? Statistical error in Bmag
 460-466 F7.4   mag           Vmag      ? Gunther et al. 2012 FLWO V band
                                         magnitude
 468-475 F8.6   mag         e_Vmag      ? Statistical error in Vmag
 477-483 F7.4   mag           Rmag      ? Gunther et al. 2012 FLWO R band
                                         magnitude
 485-492 F8.6   mag         e_Rmag      ? Statistical error in Rmag
 494-500 F7.4   mag           Imag      ? Gunther et al. 2012 FLWO I band
                                         magnitude
 502-509 F8.6   mag         e_Imag      ? Statistical error in Imag
 511-516 F6.3   mag           Jmag2     ? 2MASS J band magnitude
 518-522 F5.3   mag         e_Jmag2     ? Statistical error in Jmag2
 524-529 F6.3   mag           Hmag2     ? 2MASS H band magnitude
 531-535 F5.3   mag         e_Hmag2     ? Statistical error in Hmag2
 537-542 F6.3   mag           Kmag2     ? 2MASS K_S band magnitude
 544-548 F5.3   mag         e_Kmag2     ? Statistical error in Kmag2
 550-557 F8.5   mag           3.6mag    ? Cryogenic Spitzer/IRAC 3.6 micron band
                                         magnitude
 559-568 F10.8  mag         e_3.6mag    ? Statistical error in 3.6mag
 570-577 F8.5   mag           4.5mag    ? Cryogenic Spitzer/IRAC 4.5 micron band
                                         magnitude
 579-588 F10.8  mag         e_4.5mag    ? Statistical error in 4.5mag
 590-597 F8.5   mag           5.8mag    ? Cryogenic Spitzer/IRAC 5.8 micron band
                                         magnitude
 599-608 F10.8  mag         e_5.8mag    ? Statistical error in 5.8mag
 610-617 F8.5   mag           8.0mag    ? Cryogenic Spitzer/IRAC 8.0 micron band
                                         magnitude
 619-628 F10.8  mag         e_8.0mag    ? Statistical error in 8.0mag
 630-638 F9.7   mag           24mag     ? Cryogenic Spitzer/MIPS 24 micron band
                                         magnitude
 640-649 F10.8  mag         e_24mag     ? Statistical error in 24mag
 651-659 F9.5   1-7ct/cm2/s   FX        ? Gunther et al. 2012 X-ray flux count
                                         rate
--------------------------------------------------------------------------------
Note (1): Cluster member with light curve?
Note (2): From 10% to 90%.
--------------------------------------------------------------------------------
 301.753489057 27.4953493019 SSTYSV J200700.83+272943.2 0                             F   True  False   1 100          14.0734                14.073933      15.4598 13.915  15.4598 14.2907 0.0      0.187558 1.0                                     1.38822060967                                         6.8999999999                                                                                                                                                                                                                                            15.1228  0.148816   13.745   0.0939837  12.9049  0.0832477  12.5742  0.0922089                                
 301.783089219 27.5403110052 SSTYSV J200707.94+273225.1 2MASS J20070794+2732252       I   True  False  21  12 14.8025  13.3292  14.8128333333 13.3247583333  14.6757 13.2736 14.9602 13.3951 0.238484 0.08957  1.0  1.17948205483     4.36365350792    3.29183664857                         0.899999999987  0.69999999999   55.5480511764   2.53850932295                                                                                                                                                                                              15.025 0.144 12.8074  0.00667227 11.8181  0.00551391 10.8483  0.00874084  9.86738 0.0123485  6.5559    0.113546    18.7121
 301.750874902 27.4989710833 SSTYSV J200700.20+272956.2 2MASS J20070022+2729561       I   True  False 100 100 12.30525 11.1258  12.29547      11.127825      12.1998 11.0345 12.3784 11.2245 0.1352   0.125242 1.0  3.05169078828    13.8056053898    17.9442199533                         10.0999999999    8.99999999987   81.9329342053   2.09523515931                                                                                                                                                                                              14.255 0.111 12.1063  0.017866   10.9437  0.0157757  10.195   0.0270197   9.34174 0.0291209                                
 301.753864286 27.401637873  SSTYSV J200700.92+272405.8 2MASS J20070093+2724058       II  True  False   0  21          11.6356                11.6224285714          11.4411         11.735           0.184484 1.0                                    86.813414143                                           1.69999999998                                                                                                                                                                                                                 14.604 0.058 13.292 0.034 12.174   0.00449269 11.595   0.00412655 11.2434  0.00879246 10.6732  0.00983876 7.20463   0.0248956           
 301.764003627 27.5317466324 SSTYSV J200703.36+273154.2 2MASS J20070336+2731541       F   True  False  83  61 13.675   13.2236  13.6711277108 13.2227278689  13.5617 13.1548 13.7439 13.2804 0.094948 0.07206  1.0  0.461133807698    4.03840681962    2.61724226078                         7.89999999989   5.89999999991   49.1744383023   4.01682588687                                    16.9393618048 15.4554167077 14.7142162641                                                                                                    15.451 0.112 14.619 0.106 13.5894  0.0200567  13.0316  0.0154775  12.6033  0.0314772  12.0595  0.0693004  7.08047   0.0497929           
 301.771313391 27.4887530747 SSTYSV J200705.11+272919.5 0                             III True  False 100  72 12.53795 12.3604  12.53419      12.3465111111  12.3417 12.1119 12.6644 12.5045 0.13855  0.197638 1.0  1.23670969584     7.50318607588    4.41193776296                         6.49999999991  11.2999999998    85.0769958191  71.235118711                                      15.3804533578 13.806320988  13.1577772269                                                                                       15.312 0.061 13.752 0.055              12.6078  0.0668273  12.3352  0.0906551                                                                13.88
 301.732710441 27.5154458529 SSTYSV J200655.85+273055.6 2MASS J20065585+2730556       II  True  False 100 100 12.8274  12.20315 12.827477     12.20193       12.7425 12.1336 12.9873 12.3129 0.086092 0.078998 1.0  0.938646216378    5.04695304509    4.95491800782                         8.09999999988   7.1999999999    59.7682806224   3.04737297965                                    17.4035482306 15.3118583761 14.1662423909                                                                                                    15.534 0.158 14.199 0.108 12.9847  0.0353647  12.343   0.0262485  11.6153  0.0175246  10.6845  0.0258052                                
 301.791306422 27.465448348  SSTYSV J200709.91+272755.6 2MASS J20070991+2727558       F   True  False 100 100 13.01825 12.1306  13.020406     12.134239      12.964  12.0314 13.1004 12.2391 0.090898 0.098718 1.0  2.29803049761     6.78209279451   20.3357889599                          5.69999999992   7.59999999989   97.7833081756   3.48451741349                                    19.2585060576 16.7138109644 14.9576984516                                                                                                                 14.931 0.134 13.2358  0.0112438  12.3171  0.00788619 11.4833  0.0281834  10.5661  0.0555481  6.66014   0.0959732           
 301.77287902  27.5197940245 SSTYSV J200705.49+273111.2 [GMM2009] IRAS 20050+2720 39  I   True  False 100 100                                                13.9955 12.7674 14.4768 13.3707 0.226182 0.281954 0.0  4.74456599672    18.7035182335    72.343647993                          11.0999999998   10.2999999999   100.897641326    2.18726238321                                                                                                                                                                                                           14.2676  0.0283122  13.1535  0.0174517  12.0014  0.034781   11.1403  0.0484875  6.2018    0.0583431           
 301.762422892 27.4747108725 SSTYSV J200702.98+272828.9 [GMM2009] IRAS 20050+2720 103 II  True  False 100 100                                                14.6832 14.0699 14.9003 14.3258 0.099124 0.132462 0.0  0.262258940497    1.61444570445    2.09570250432                         0.999999999985  2.79999999996   37.4741493384   3.36322140764                                                                                                                                                                                                           14.8771  0.0462275  14.3767  0.0561654  14.14    0.114012   13.2413  0.0910162                                
 301.7540625   27.376112475  SSTYSV J200700.97+272234.0 0                             I   True  False   0   9          11.391                 11.3880666667          11.3629         11.4031          0.035848 1.0                                     2.67831901376                                         0.499999999993                                                                                                                                                                                                                                          13.2232  0.00711957 11.6677  0.00529354 10.423   0.0057995   9.20587 0.00508872 4.84413   0.00477871          
 301.785300931 27.4791348873 SSTYSV J200708.47+272844.8 2MASS J20070846+2728446       F   True  False 100 100 11.36235 10.4893  11.349014     10.482319      11.1343 10.2788 11.5336 10.6704 0.219624 0.214442 1.0  5.86234105332    47.9174587263    69.933028343                           8.89999999987   9.29999999986   90.0094778591  89.9999290514                                     18.6176764136 15.6470007421 13.8030231215                                                                                                    15.786 0.172 13.649 0.068 11.8327  0.0244909  10.9309  0.027721   10.3428  0.0628845   9.75843 0.118651                          4.171
 301.763379559 27.5149211176 SSTYSV J200703.21+273053.7 [GMM2009] IRAS 20050+2720 105 I   True  False 100 100 14.16505 12.52985 14.164223     12.528951      13.987  12.3815 14.3209 12.6374 0.146304 0.144368 1.0  1.79762190053     7.27191414799   16.0592533833                          3.29999999995   2.29999999997   65.0185296424   2.90359942572                                                                                                                                                                                                           14.205   0.0387306  12.6088  0.0260034  11.896   0.0891963  11.3164  0.111194                                 
 301.699058052 27.5398115714 SSTYSV J200647.77+273223.3 0                             II  True  False  68   0 14.03755          14.0165926471                13.8585         14.1547         0.19841           1.0                    8.63835965522                                         10.2999999999                                                                                                                                                                                                                                                            13.9124  0.0217348  13.5086  0.0235548  12.9961  0.0445138  12.1202  0.0507173  9.0928    0.0850025           
 301.746513382 27.5107145539 SSTYSV J200659.16+273038.5 2MASS J20065916+2730385       II  True  False 100 100 13.2632  12.78475 13.262725     12.782321      13.1565 12.6857 13.3532 12.8756 0.107886 0.10688  1.0  1.8066690109      7.7620775487     7.18824458455   2.23498  0.000340407  0.899999999987  0.899999999987  75.3627241192   2.68630098008    5.17762438447    4.26592371331  16.8513472933 15.2512045968 14.3294339469                                                                                       16.787 0.179 15.139 0.087 14.249 0.075 13.3133  0.0206594  12.8699  0.0194853  12.3788  0.0437401  12.0205  0.0756367                                
 301.782016897 27.5155876108 SSTYSV J200707.68+273056.1 0                             III True  False 100 100                                                14.2127 13.9237 14.468  14.4959 0.078072 0.144152 0.0  0.691709680484    2.82373730319    5.37482543237                         2.29999999997   2.99999999996  155.138352971    3.27902100156                                                                                                                                                                                              15.125 0.157 14.3111  0.0273909  14.0247  0.0346117  13.978   0.0908882  13.7139  0.257012                          5.513
 301.712617308 27.5540278942 SSTYSV J200651.02+273314.5 0                             II  True  False 100   0 13.75535          13.759459                    13.711          13.8228         0.067422          1.0                    2.4019270918                                           6.49999999991                                                                                                                                                                                                                    16.576 0.148 15.273 0.096 14.694 0.103 13.7999  0.0141345  13.5234  0.015734   13.2349  0.049728   12.662   0.0483305                                
 301.731279069 27.4890185588 SSTYSV J200655.50+272920.4 [GMM2009] IRAS 20050+2720 9   I   True  False 100 100 14.09925 12.66865 14.106498     12.671199      14.0183 12.6015 14.232  12.7557 0.115014 0.108176 1.0  1.80829178877     5.13544731944   12.8953988481                          4.69999999993   4.59999999993   69.2148342485   3.05244410373                                                                                                                                                                                                           14.0391  0.0178526  12.5949  0.0115117  11.8652  0.0199461  11.3757  0.0247824                                
 301.781995049 27.4683314951 SSTYSV J200707.67+272805.9 0                             F   True  False 100 100 13.95885 13.12245 13.954391     13.114617      13.8096 12.9954 14.0273 13.1945 0.07962  0.094934 1.0  1.24885351873     3.83371041693    5.3326789786                          9.29999999986   8.89999999987   80.6381238089   4.48874446464                                    18.6521176999 16.3988247189 15.0268279059                                                                                                                              13.9845  0.035219   13.1453  0.0231014  12.4334  0.0556044  11.6392  0.0688386                                
 301.755315098 27.5185560343 SSTYSV J200701.27+273106.8 [GMM2009] IRAS 20050+2720 24  II  True  False 100 100 13.44105 12.6411  13.441603     12.636606      13.3786 12.5461 13.5223 12.725  0.085992 0.102306 1.0  1.69500362002     4.66099238134    9.44640653104                         3.09999999995   5.99999999991   82.2006896027   6.37488829446                                                                                                                                                                                                           13.6728  0.0148264  12.9599  0.0193194  12.2498  0.0312159  11.4405  0.0360341                                
 301.749943838 27.5676447778 SSTYSV J200659.98+273403.5 0                             I   True  False  77   0 14.4951           14.4997662338                14.4249         14.5755         0.09638           1.0                    2.08350902908                                          1.69999999998                                                                                                                                                                                                                                                           14.4807  0.0283122  12.9437  0.0150962  12.5277  0.0281778  12.3654  0.0455595  5.85657   0.0241014           
 301.730031765 27.5233165833 SSTYSV J200655.20+273123.9 0                             II  True  False  12   4 15.0592           15.058425                    14.9177 14.2852 15.1495 14.3863 0.201606 0.1011   1.0 -1.35883189417     2.07953621471    1.10494991481                         0.299999999996                                                                                                                                                                                                                                                          14.9938  0.0349508  14.4219  0.030439   13.7502  0.0673628  13.0442  0.102415                                 
 301.73194     27.4883336667 SSTYSV J200655.66+272918.0 0                             I   False True    0   1                                                        13.4598         13.4598          0.0      1.0                                                                                                                                                                                                                                                                                                                                                                                           12.2267  0.026211                       6.81256   0.0249729           
 301.810456154 27.4074654135 SSTYSV J200714.50+272426.8 0                             III True  False   0  97          11.5933                11.5937020619          11.5647         11.6221          0.026064 1.0                                     1.91382545849   2.9771   1.33721e-08                  0.69999999999                                                     0.840737603431                                                                                                                                 13.938 0.025 12.538 0.024 12.007 0.02  11.6628  0.00378747 11.5913  0.00606451 11.5471  0.0110789  11.5567  0.0215356                        38.02
 301.749964904 27.4425070673 SSTYSV J200659.99+272633.0 0                             III True  False  90  86 12.14135 12.14165 12.1441633333 12.1429011628  12.1092 12.1104 12.1953 12.1941 0.05114  0.045138 1.0 -0.165183960062    2.9910487848     2.82059056149                         0.499999999993  2.39999999997   35.8149576752   2.11297718503                                    12.7641168166 12.3511926704 12.1666973666  15.4094 0.103991 15.1331 0.10008  14.222  0.10008  13.754  0.100137 13.322  0.100194 12.745 0.024 12.313 0.028 12.15  0.031 12.1096  0.00473017 12.1908  0.00593219 12.0675  0.0168957  12.1191  0.0452367                         5.56
 301.778493382 27.4541718235 SSTYSV J200706.83+272715.0 0                             II  True  False 100 100 12.952   12.40235 12.95429      12.402562      12.9067 12.2772 12.9918 12.4766 0.046332 0.103844 1.0  1.1350060032      1.91615358088    9.60467611148                         3.19999999995  10.3999999998   158.408774274    3.29779876493                                    19.4582521932 16.6940567083 14.3819781199                                                                                                                 14.335 0.08  12.9856  0.0107412  12.3796  0.0203962  11.9615  0.0385917  11.5221  0.0805355                        23.09
 301.743306716 27.5006055588 SSTYSV J200658.39+273002.1 [GMM2009] IRAS 20050+2720 18  I   True  False 100 100 13.3973  11.937   13.371987     11.93199       13.0224 11.6299 13.5926 12.1481 0.461784 0.427016 1.0  7.67537639663    45.942862787    177.080573286                          14.1999999998   14.4999999998    86.3908355871   0.715081441994                                                                                                                                                                                                          13.2968  0.0577006  11.8246  0.0291659  10.7795  0.0189992   9.74635 0.0151702  5.33825   0.0511023           
 301.784807044 27.487873532  SSTYSV J200708.35+272916.3 0                             III True  False 100 100                                                13.0071 12.9528 13.2019 13.2043 0.076854 0.123428 0.0  1.01384878775     4.14929513316    3.67061348298   4.30793  5.52891e-10  1.59999999998   4.69999999993   90.0035566352  89.9999979998     1.5740214264     3.13603734422  15.3981778364 14.0024146083 13.4424952801                                                                                       15.517 0.065 13.962 0.035 13.485 0.038 13.0761  0.023274   13.0778  0.0405898  12.7222  0.154      12.0883  0.226659                          7.7
 301.773517882 27.4742261478 SSTYSV J200705.64+272827.2 [GMM2009] IRAS 20050+2720 5   I   True  False 100 100 14.4951  12.913   14.484693     12.918178      14.3402 12.8429 14.6353 13.0394 0.177756 0.111268 1.0  0.749215012408    2.10589782962    1.41112515334                         9.49999999986  10.8999999998    57.6654484995   1.56464439849                                                                                                                                                                                                           14.6118  0.135243   13.028   0.104138   12.3567  0.285462   11.4384  0.191011   4.24575   0.061053            
 301.762143506 27.4034814156 SSTYSV J200702.91+272412.5 2MASS J20070291+2724125       II  True  False   0  38          12.1182                12.1153973684          12.0543         12.2322          0.109418 1.0                                    20.7058275215                                          1.99999999997                                                                                                                                                                                                                 15.049 0.086 13.729 0.043 12.5673  0.00680326 12.1411  0.00569607 11.8293  0.0146462  11.55    0.0206793  9.34756   0.118521            
 301.751478284 27.5281015147 SSTYSV J200700.35+273141.1 2MASS J20070034+2731412       I   True  False 100  36 12.2262  11.29685 12.228161     11.3018222222  12.1646 11.2651 12.2942 11.3746 0.05835  0.04903  1.0  0.454790732599    4.04272662922    6.84971571091                         1.19999999998   7.29999999989   41.9188170743   7.01479217417                                    18.8495679764 15.9985361484 14.2620765332                                                                                                                 14.311 0.083 12.1733  0.00664933 11.2913  0.00518519 10.5377  0.00731301  9.94017 0.00703876                       12.02
 301.787925833 27.3866309583 SSTYSV J200709.10+272311.8 0                             III True  False   0  64          12.6549                12.6506234375          12.5523         12.727           0.102276 1.0                                    14.7902890706    3.71545  6.15259e-09                  0.799999999988                                                    1.58929277343                                                                                                                                  16.852 0.195 14.821 0.094 13.682 0.051 12.8633  0.00851374 12.7151  0.00870991 12.4863  0.0249897  12.6146  0.0536083                        18.842
 301.784439265 27.4737613922 SSTYSV J200708.26+272825.5 2MASS J20070825+2728255       II  True  False 100 100 12.5106  11.9427  12.489738     11.931131      12.2493 11.6836 12.634  12.1029 0.24815  0.267642 1.0  6.27947627948    61.1917581167    54.272802257    13.3975   0.016384     4.09999999994   4.09999999994   89.7393893389  89.9326194605    43.1335127283    38.6896598201   17.0740665782 15.0054040925 13.7864825184                                                                                                    15.126 0.092 13.848 0.06  12.6625  0.016633   12.1371  0.0349904  11.514   0.081494   10.8939  0.0982648                         7.955
 301.749268128 27.5296520148 SSTYSV J200659.82+273146.7 0                             III True  False  25   9                                                14.1968 14.0522 14.3122 14.1831 0.099164 0.105524 0.0  0.0153422316959   1.13614520734    1.04671752075                         1.69999999998   2.49999999996                                                                    17.0265667647 15.4215557732 14.7501676632                                                                                                    15.558 0.138 14.624 0.103 14.196   0.0361316  14.0146  0.0564026  13.8999  0.112019                                             10.616
 301.776701961 27.4912023039 SSTYSV J200706.40+272928.3 2MASS J20070640+2729283       II  True  False 100 100 11.0777  10.4454  11.074412     10.451521      10.8811 10.2787 11.3291 10.6514 0.249976 0.228906 1.0  7.49970000866    72.8578391588    83.326742714                           0.999999999985  1.19999999998   82.0747602703   1.05964760192                                    16.0150449153 13.9798252073 12.7545154096                                                                                       15.794 0.081 13.772 0.039 12.478 0.03  11.0629  0.0144827  10.4453  0.0146044  10.0442  0.025197    9.69659 0.0368049                         4.82
 301.747251275 27.5024087941 SSTYSV J200659.34+273008.6 0                             II  True  False 100 100                                                12.814  12.135  12.968  12.3001 0.100092 0.113306 0.0  1.68924069994     4.34996117152    5.46503235962                        13.6999999998   14.6999999998    86.1470136222  11.5775805302                                     18.3404012407 15.6904666917 14.24576426                                                                                                                   14.203 0.089 12.8005  0.0300776  12.108   0.0276415  11.542   0.0483646  11.0329  0.071189                                 
 301.769467745 27.4918719412 SSTYSV J200704.67+272930.7 2MASS J20070467+2729308       F   True  False 100 100 11.5084  11.01735 11.506091     11.022589      11.4481 10.9694 11.5806 11.1106 0.083866 0.079262 1.0  2.05288131414     6.37590169704    9.26159210836                        10.6999999998    7.59999999989   82.8466753987   2.68394143328                                    14.6646230419 13.3100625767 12.5262423578                                                                                       14.736 0.063                           11.5116  0.0172383  11.0599  0.0198975  10.5973  0.0379184   9.47158 0.0384183  5.43396   0.0785226   19.79
 301.737094951 27.5149150147 SSTYSV J200656.90+273053.6 2MASS J20065691+2730537       II  True  False 100 100                                                12.707  12.1647 12.952  12.3966 0.180442 0.159888 0.0  4.02942235074    20.9376853555    19.5389530122                         13.2999999998   13.1999999998    81.2000278409   1.44663017754                                    15.6556860065 14.2904307031 13.7077592608                                                                                       15.621 0.07  14.251 0.051 13.61  0.057 13.0154  0.0190036  12.564   0.0233983  12.0914  0.0684189  11.3382  0.0511863                                
 301.792484657 27.4527270294 SSTYSV J200710.19+272709.8 2MASS J20071018+2727097       II  True  False 100 100 12.90145 12.24795 12.891446     12.23864       12.7273 12.1069 13.0509 12.3354 0.212832 0.167808 1.0  4.46533383555    34.2808322645    36.8378642086                          5.69999999992   8.09999999988   76.1604716459   1.71984533998                                    17.9620351219 15.8047575362 14.5107832806                                                                                                                 14.086 0.066 12.6442  0.00743233 12.0812  0.00692319 11.4817  0.013133   10.7284  0.0355657  7.49605   0.0617893    9.042
 301.663635476 27.523846381  SSTYSV J200639.27+273125.8 0                             I   True  False  11   0 11.6418           11.6303090909                11.565          11.6614         0.08704           1.0                    8.90836216391                                          2.49999999996                                                                                                                                                                                                                                              14.317 0.081 11.6706  0.00439883 10.1268  0.0035909   9.39467 0.00367023  8.45049 0.00264513 4.16234   0.00300322          
 301.77770133  27.4535353744 SSTYSV J200706.64+272712.7 0                             I   True  False  99 100 14.0427  12.72605 14.0349717172 12.691538      13.5837 12.185  14.3095 12.9625 0.337632 0.339128 1.0  6.27677663696    44.5075135744   140.2981754                             2.49999999996   5.29999999992   90.5680867612   2.49540803501                                                                                                                                                                                                           13.9083  0.0210081  12.487   0.0150479  11.6312  0.0198646  10.8819  0.0408049                                
 301.789358039 27.4759777108 SSTYSV J200709.44+272833.5 [GMM2009] IRAS 20050+2720 145 F   True  False 100 100 13.27145 12.3298  13.265383     12.324501      13.1075 12.1791 13.3431 12.4162 0.095792 0.113728 1.0  2.08557929047     7.56987765874   14.2740531902                          5.89999999991   6.29999999991   83.3521066609   3.62117484413                                                                                                                                                                                                           13.2955  0.0174266  12.3721  0.0143382  11.7011  0.0447203  10.8542  0.0662337  6.53773   0.184419            
 301.780889216 27.4688003578 SSTYSV J200707.41+272807.6 [GMM2009] IRAS 20050+2720 43  I   True  False 100 100 13.83135 12.35955 13.832024     12.359552      13.7663 12.2998 13.935  12.4154 0.063388 0.06759  1.0  0.687354041626    2.16258410273    3.39552516084                         4.09999999994   8.69999999987   50.1946071607   3.1919219718                                                                                                                                                                                                            13.7375  0.0287476  12.259   0.022501   11.3209  0.0239749  10.475   0.0229143                                
 301.779071863 27.4958078627 SSTYSV J200706.97+272944.9 2MASS J20070697+2729449       II  True  False 100 100 10.16305 10.0589  10.162834     10.059569      10.118  10.0389 10.2032 10.0796 0.035888 0.022074 1.0 -0.150884626642    1.24767221561    1.20657989484                         0.999999999985  2.39999999997   38.7420279192   1.37166747155                                    12.7201477468 11.1807631307 10.5109949976                                                                                       12.733 0.025 11.235 0.023 10.541 0.02  10.1828  0.00539592 10.1136  0.00430941  9.96972 0.00909532  9.8863  0.0333948  6.2877    0.0636161  274.4
 301.745825931 27.5019241373 SSTYSV J200658.99+273006.9 2MASS J20065902+2730070       F   True  False 100 100 12.30395 11.532   12.302573     11.533847      12.2054 11.4377 12.402  11.6522 0.089002 0.11187  1.0  2.25158649659     7.54474030182   14.0260274324                          6.5999999999    5.39999999992   94.4509500803   2.34291138262                                                                                                                                                                                              14.146 0.105 12.2859  0.0242911  11.499   0.025781   11.0439  0.027288   10.5369  0.0346208                                
 301.778989216 27.5357503235 SSTYSV J200706.95+273208.7 2MASS J20070696+2732086       I   True  False  76  62 12.7867  12.09255 12.7820855263 12.0945516129  12.5904 11.9593 12.9783 12.2252 0.256324 0.16093  1.0  4.7729089715     44.1122687594    31.2604242512                          8.89999999987   3.49999999995   66.7719381345   1.09488739386                                    18.1597792106 15.8606541721 14.393059083                                                                                                     15.784 0.166 14.252 0.08  12.6877  0.0137874  12.0439  0.0102344  11.2244  0.0396548  10.0921  0.170787   5.25047   0.124654            
 301.777528621 27.5334547537 SSTYSV J200706.60+273200.4 0                             I   True  False  95  84 12.586   11.64925 12.5758852632 11.6504595238  12.4214 11.4871 12.7311 11.8225 0.19586  0.227576 1.0  4.60605277841    22.0507805028    57.2918225169                          5.59999999992   7.59999999989   96.3528288493   2.31732408156                                                                                                                                                                                                           12.9266  0.0206853  11.9237  0.0190378  10.827   0.141552    9.70902 0.261092   5.34186   0.177676     4.568
 301.788879363 27.4925031225 SSTYSV J200709.33+272933.0 2MASS J20070933+2729331       F   True  False 100 100                                                13.5461 13.1077 13.7019 13.2195 0.08247  0.066608 0.0  0.845658351294    4.36331866467    3.67937663393  13.3975   0.00264475   1.69999999998   3.09999999995   55.342276871    2.87867871996    3.15681723016    3.26080187736  16.6393015705 15.2525805156 14.4806549936                                                                                       16.528 0.144 15.489 0.115 14.451 0.083 13.6951  0.0114049  13.2237  0.0123031  12.5906  0.0597235  11.5342  0.0379059  7.77658   0.285887            
 301.773855297 27.4986476324 SSTYSV J200705.72+272955.1 0                             F   True  False  82  99 12.05755 11.2528  12.0658987805 11.2527343434  11.9607 11.1645 12.2375 11.3806 0.154992 0.108636 1.0  3.69629354911    29.177231604     27.8283327141                          1.69999999998   1.19999999998   64.927863748    1.9912193094                                                                                                                                                                                                            11.9906  0.00828835 11.2125  0.00688098 10.6704  0.0171818  10.0143  0.0293568  5.79558   0.0776713           
 301.738967353 27.5077529216 SSTYSV J200657.35+273027.9 2MASS J20065735+2730279       II  True  False 100 100 11.384   10.8343  11.387207     10.839841      11.3034 10.7551 11.4739 10.9035 0.11686  0.095496 1.0  3.35501834865    15.4421946173    21.825200664                           5.39999999992   8.29999999988   79.4877059666   1.56642068382                                    14.9153495794 13.3420097338 12.4200261609                                                                                       14.777 0.04  13.185 0.031 12.218 0.025 11.2743  0.00451205 10.8156  0.00448179 10.5341  0.0121419  10.1848  0.0315823  7.10396   0.0681558   19.168
 301.766671429 27.5800097619 SSTYSV J200704.00+273448.0 0                             I   True  False  38   0 10.98465          10.9850842105                10.922          11.0459         0.096106          1.0                   11.3300703799                                           1.19999999998                                                                                                                                                                                                                                 15.449 0.135 13.033 0.038 11.1039  0.00358508  9.76184 0.00324822  8.89018 0.003293    8.11415 0.00450107 2.13039   0.00335165          
 301.76576127  27.3818369524 SSTYSV J200703.78+272254.6 0                             I   True  False   0  28          12.74755               12.7557035714          12.7097         12.7995          0.0573   1.0                                     4.43554253907                                         2.79999999996                                                                                                                                                                                                                              14.537 0.094 13.6748  0.0156314  12.9792  0.0146437  12.6919  0.0360222  12.3768  0.0555327  5.42671   0.0293391           
 301.780452727 27.5876006061 SSTYSV J200707.30+273515.3 0                             II  True  False  16   0 13.17545          13.17408125                  13.1466         13.2096         0.02894           1.0                    0.787637580569                                         0.799999999988                                                                                                                                                                                                                   15.442 0.073 14.477 0.067 13.758 0.064 13.2211  0.0253394  13.0073  0.0371934  12.629   0.062184   12.3504  0.058019   8.86173   0.123047            
 301.763701366 27.4821051659 SSTYSV J200703.28+272855.5 2MASS J20070327+2728556       III True  False 101 100 12.2525  11.99165 12.251460396  11.991506      12.2051 11.9535 12.2874 12.0278 0.04568  0.033738 1.0  0.307719118245    1.79579537142    1.15356934509                         1.39999999998   1.39999999998   47.3323857359   2.53972222418                                    14.4063187328 13.2026397437 12.7714368704                                                                                                                                                                                                                                            
 301.7438011   27.57070023   SSTYSV J200658.51+273414.5 0                             F   True  False  83   0 14.114            14.1765819277                13.9757         14.4321         0.35146           1.0                   49.0244908216                                           9.89999999986                                                                                                                                                                                                                                                           14.4025  0.0191154  12.8681  0.00921457 12.1072  0.0192575  12.0237  0.0493722  8.48044   0.0876369           
 301.790339091 27.3627114242 SSTYSV J200709.68+272145.7 0                             III True  False   0  47          15.7338                15.7211787234          15.5053         15.8844          0.256772 1.0                                     1.80654307898                                         0.499999999993                                                                                                                                                                                                                                          15.7795  0.0338993  15.7228  0.047696                                                                  4.03
 301.767985049 27.4951500343 SSTYSV J200704.31+272942.5 2MASS J20070431+2729425       II  True  False 100 100 12.74595 12.24105 12.745722     12.23763       12.6418 12.1416 12.8418 12.3286 0.143502 0.139298 1.0  3.09044554226    14.8786798411    20.1542156953                          4.49999999993   4.09999999994   86.2681991056   2.61696857765                                    15.9574047438 14.5521746209 13.7722834136                                                                                       16.139 0.103 14.568 0.061 13.775 0.05  12.8524  0.0148883  12.3724  0.0160271  11.939   0.0329978  10.8453  0.0304858                                
 301.775414335 27.4790510246 SSTYSV J200706.09+272844.5 2MASS J20070609+2728446       F   True  False 100 100  9.8751   9.0945   9.879246      9.106719       9.7367  8.9685 10.0129  9.2325 0.166956 0.122868 1.0  1.60738142074     7.82466849633    5.65080826179                         7.1999999999   12.0999999998    69.6273561105   2.54142763196                                    16.5202359558 13.4788874559 11.6112654311                                                                                       16.542 0.156 13.541 0.048 11.498 0.031  9.77252 0.0332446   9.06365 0.0385481   8.31441 0.0423048                                            26.73
 301.772326373 27.501108201  SSTYSV J200705.35+273003.9 [GMM2009] IRAS 20050+2720 38  I   True  False 100 100 14.0728  13.13995 14.065354     13.132864      13.8262 12.8536 14.2086 13.2994 0.188138 0.2039   1.0  2.52751702709     9.28895706051   20.6570819627                          7.79999999989   7.79999999989   86.4112030152   4.94162087501                                                                                                                                                                                                           13.7872  0.0409275  12.781   0.0241937  12.0386  0.0499312  11.0795  0.0484409  6.39799   0.0761939   12.45
 301.78206044  27.3890893187 SSTYSV J200707.69+272320.7 2MASS J20070770+2723207       II  True  False   0  58          12.46025               12.4611551724          12.4279         12.4975          0.049972 1.0                                     3.7173178636    4.19225  0.000142308                  0.799999999988                                                    1.19103877811                                                                                                                                               15.283 0.096 13.719 0.053 12.7847  0.00653071 12.5377  0.00645629 12.3044  0.0158471  12.3798  0.0489811  8.00067   0.0329752   25.43
 301.777353676 27.4814750441 SSTYSV J200706.56+272853.3 0                             F   True  False 100 100  8.3786   7.413    8.382852      7.410825       8.2665  7.3036  8.5809  7.6068 0.165006 0.173604 1.0  3.19830459143    14.0933152583    23.2739767334                          3.79999999994   4.29999999994   87.1164231697   2.08010123751                                    15.8952321723 12.7159557263 10.6567356022                                                                                                    12.52  0.057 10.49  0.041  8.60546 0.0503673   7.64832 0.0638688   6.8708  0.107268    6.33033 0.181789                         17.37
 301.7870825   27.4070635543 SSTYSV J200708.89+272425.4 [GMM2009] IRAS 20050+2720 48  I   True  False   0  58                                                        15.6966         16.1749          0.263652 0.0                                     1.11792816977                                         0.799999999988                                                                                                                                                                                                                                          16.8797  0.065796   14.5853  0.0212967  12.8899  0.0255569  11.5625  0.0176968  6.66891   0.0218282           
 301.787907712 27.5408169346 SSTYSV J200709.09+273226.9 [GMM2009] IRAS 20050+2720 50  I   True  False   8   1 13.4505           13.4557875                   13.4263 12.2453 13.5084 12.2453 0.07308  0.0      1.0                    2.09871681325                                          0.499999999993                                                                                                                                                                                                                                                          13.5176  0.0138236  12.3398  0.00966949 11.5575  0.025909   10.9011  0.0460823  6.26036   0.0404252           
 301.686579355 27.5317105161 SSTYSV J200644.77+273154.1 0                             II  True  False  41   0 12.9932           12.9894634146                12.9278         13.0512         0.065056          1.0                    4.52348397032                                          1.69999999998                                                                                                                                                                                                                    16.734 0.167 15.09  0.1   14.244 0.071 12.8575  0.00614054 12.2808  0.00574356 11.6872  0.01416    10.9663  0.0166309  7.72557   0.0312839           
 301.759833039 27.4653262696 SSTYSV J200702.35+272755.1 2MASS J20070237+2727550       II  True  False 100 100                                                14.25   13.747  14.5382 14.1158 0.138844 0.212404 0.0  2.31155394304     9.88693454331   18.5832460165                          2.89999999996   3.79999999994   98.2343908152   3.62023446621                                                                                                                                                                                              14.984 0.132 14.2254  0.017458   13.7651  0.0160835  13.2402  0.0732598  12.9393  0.0879577  9.502     0.507201            
 301.767044314 27.467948799  SSTYSV J200704.09+272804.6 [GMM2009] IRAS 20050+2720 31  F   True  False 100 100                                                14.774  13.856  15.2405 14.1894 0.207724 0.141212 0.0  1.67586693357     7.26520404002    7.7079856538                         11.8999999998    9.89999999986   63.5812642651   1.75142169676                                                                                                                                                                                                           14.6138  0.0300861  13.7569  0.0166411  12.897   0.101023   12.2615  0.103226                                 
 301.738205    27.5619824412 SSTYSV J200657.16+273343.1 0                             F   True  False  94   0 15.4173           15.4129085106                15.2107         15.5887         0.215868          1.0                    2.45055638849                                          0.799999999988                                                                                                                                                                                                                                                          15.3461  0.0503807  14.1465  0.0262788  13.3262  0.0487284  12.9578  0.110431                                 
 301.796279689 27.5312198653 SSTYSV J200711.10+273152.3 [GMM2009] IRAS 20050+2720 149 F   True  False  36  31 14.2206  13.5276  14.2287388889 13.5287967742  14.1666 13.4748 14.3268 13.6015 0.09621  0.084324 1.0  0.306747392414    2.35399032251    2.6552001997                          4.39999999994   0.899999999987  39.2613748463   5.90943474235                                                                                                                                                                                                           14.1419  0.017545   13.4203  0.0137131  12.7562  0.0276803  11.8539  0.0508778  7.5875    0.0842442           
 301.774752598 27.490640348  SSTYSV J200705.94+272926.3 2MASS J20070594+2729264       II  True  False 100 100  8.06855  7.5238   8.071191      7.523929       8.0337  7.5046  8.1177  7.5667 0.041028 0.028174 1.0  0.758776891603    2.4321313316     2.22342412622                         3.19999999995   5.69999999992   58.0508751428   2.25053844117                                    13.4060889595 11.2573736162  9.78414047163                                                                                                   11.098 0.027               8.28135 0.00570472  7.80405 0.00530125  7.27315 0.00653171  6.70924 0.0170697  3.78114   0.04284             
 301.772421066 27.4910008033 SSTYSV J200705.38+272927.6 0                             II  True  False  33  85 10.9644  10.4159  10.9708181818 10.4133082353  10.9188 10.3648 11.0271 10.4646 0.062924 0.041304 1.0  0.653247325403    1.5146857694     0.933977857939                        5.99999999991   3.69999999995   57.4316372339   6.90544238939                                    14.2017936325 12.9671825884 12.2482019915                                                     18.391  0.110186 16.746  0.101454              12.707 0.055              11.1091  0.0566361  10.5941  0.0587816  10.0915  0.0741266   9.19824 0.0634487                        32.44
 301.756930562 27.5692012584 SSTYSV J200701.66+273409.1 0                             II  True  False  66   0 10.82175          10.8379924242                10.5114         11.1946         0.469432          1.0                  289.079802306                                            1.59999999998                                                                                                                                                                                                                                 13.821 0.037 12.667 0.03  10.7255  0.00375108 10.1138  0.0032856   9.75869 0.00464908  9.1137  0.00401712 6.72594   0.0396967           
 301.745527696 27.5155018775 SSTYSV J200658.92+273055.8 2MASS J20065888+2730555       I   True  False 100 100 12.3565  11.29515 12.355928     11.292722      12.2844 11.234  12.4207 11.339  0.074246 0.056074 1.0  1.33255157943     6.59172789107    8.04316772032                         2.89999999996   2.49999999996   55.4029831074   2.60448223425                                    17.7703818128 15.3477117921 14.0054020424                                                                                                    15.702 0.155 14.292 0.079 12.1039  0.00529567 11.0367  0.00382306 10.1018  0.00623871  9.22785 0.00524488 5.49465   0.0294783           
 301.749580392 27.4743243873 SSTYSV J200659.89+272827.5 2MASS J20065989+2728273       II  True  False 100 100                                                14.0626 13.6401 14.2297 13.8388 0.066168 0.104936 0.0  0.609693317098    2.63380546633    4.46697485923  11.5471   0.0280405   12.0999999998    5.09999999993   63.9941911855   5.34708381143    2.54001435617    3.55544688576  16.4170073401 15.4486787225 14.8990320961                                                                                       16.395 0.132 15.483 0.12  15.011 0.137 14.1597  0.0163428  13.8261  0.0220597  13.3432  0.0473782  12.4936  0.0444672                                
 301.76053201  27.5174091471 SSTYSV J200702.52+273102.6 [GMM2009] IRAS 20050+2720 27  I   True  False 100 100 12.9828  11.25475 12.982234     11.25538       12.8765 11.1635 13.1946 11.3973 0.14273  0.104664 1.0  2.55950596703    16.5660951225    26.9396468584                          8.49999999988   5.49999999992   62.6163322184   2.3970965498                                                                                                                                                                                                            13.019   0.0201353  11.2776  0.00970586 10.1375  0.0082547   9.26403 0.0295652  5.38224   0.0744371           
 301.74146049  27.4915656961 SSTYSV J200657.95+272929.6 [GMM2009] IRAS 20050+2720 70  F   True  False 100 100                                                14.9238 13.8357 15.1987 14.0866 0.12998  0.09473  0.0  0.560638080677    2.19882107837    3.39567935773                         7.39999999989   2.79999999996   51.0762290572   2.84757172957                                                                                                                                                                                                           15.1035  0.0253128  14.0332  0.0264398  13.4263  0.0966173  12.7605  0.132732                          2.084
 301.761012794 27.4545435882 SSTYSV J200702.64+272716.3 [GMM2009] IRAS 20050+2720 99  F   True  False 100 100 13.77835 12.99435 13.780595     12.995946      13.7147 12.9408 13.8649 13.0594 0.086902 0.078338 1.0  1.59181986661     4.87663355917    6.31510991962                         6.9999999999   10.9999999998    70.8994025623   2.65193302071                                                                                                                                                                                                           13.6192  0.0101406  12.8538  0.00816774 12.2654  0.0222358  11.3974  0.0299545  7.19163   0.0796918           
 301.778772365 27.4700045222 SSTYSV J200706.90+272812.0 0                             III True  False 100 100 13.7844  13.38205 13.779739     13.384301      13.7144 13.3246 13.836  13.4518 0.071106 0.075654 1.0  0.419591647169    1.66304689234    0.698336885923  4.84933  1.71269e-05  1.09999999998   1.69999999998   63.8425965529   4.40701062418    0.869544231803   0.493727269439                                                                                                                                                           14.839 0.117 13.8107  0.0334644  13.433   0.0634997  13.2561  0.151095   13.438   0.439281                         17.64
 301.77039701  27.4634428873 SSTYSV J200704.89+272748.3 [GMM2009] IRAS 20050+2720 37  I   True  False 100 100 13.6153  11.951   13.607449     11.949758      13.4314 11.8012 13.7759 12.1057 0.163052 0.151638 1.0  4.3588943797     21.246323276     50.0630171814                          8.09999999988   7.69999999989   82.3694722716   1.44407622023                                                                                                                                                                                                           13.4202  0.0124038  11.766   0.00575762 10.8466  0.00871496 10.042   0.0220115  5.39305   0.0611746           
 301.733140784 27.5051925392 SSTYSV J200655.95+273018.6 [GMM2009] IRAS 20050+2720 10  F   True  False 100 100 12.96045 11.9606  12.948715     11.954583      12.8301 11.8394 13.084  12.08   0.141664 0.142074 1.0  3.97538948325    21.6490783506    38.2315468175                          5.39999999992   4.79999999993   82.9513402706   2.06182141578                                                                                                                                                                                                           13.0331  0.00710616 12.1411  0.00594043 11.3351  0.0110835  10.4014  0.00916274 6.94109   0.0413241           
 301.742527647 27.5067750588 SSTYSV J200658.20+273024.3 [GMM2009] IRAS 20050+2720 17  I   True  False 100 100 14.0316  12.1962  14.035229     12.199781      13.9797 12.1618 14.1026 12.2543 0.072952 0.0446   1.0  0.405815821484    1.61958576035    2.72120172614                         0.999999999985  1.19999999998   47.5007548049   1.93898226901                                                                                                                                                                                                           14.0643  0.023392   12.1694  0.00899725 11.0395  0.0125454  10.1773  0.00942715                               
 301.770765833 27.4971656225 SSTYSV J200704.98+272949.7 [GMM2009] IRAS 20050+2720 119 F   True  False 100 100 13.06725 12.13415 13.073283     12.133567      12.8457 11.9301 13.2608 12.3061 0.21079  0.206744 1.0  5.24534209771    34.1706978786    61.1309975455                          3.49999999995   3.19999999995   85.4148378158   1.4042696699                                                                                                                                                                                                            12.983   0.0207143  12.007   0.0154282  11.3596  0.0414438  10.7354  0.0454715                                
 301.782743382 27.4548926569 SSTYSV J200707.85+272717.6 [GMM2009] IRAS 20050+2720 45  I   True  False 100 100 11.97435  9.7304  11.977239      9.735102      11.8362  9.5484 12.0838  9.8944 0.127072 0.192834 1.0  5.02660960385    17.9561183       92.1850554752                          6.39999999991   5.49999999992  110.374172682    2.29985628135                                                                                                                                                                                                           11.7085  0.0116792   9.30087 0.00390734  7.91448 0.00279515  7.02801 0.00226008 2.62298   0.00315122          
 301.745202482 27.5079262847 SSTYSV J200658.84+273028.5 0                             I   True  False  75  55 12.8494  11.5057  12.852256     11.5304218182  12.6726 11.418  13.0087 11.7257 0.248788 0.250148 1.0  4.7508233494     42.7553328437    83.4946660416                          3.59999999995   3.69999999995   74.7052657672   6.01831456937                                                                                                                                                                                              14.647 0.109 12.7717  0.0168456  11.4995  0.00884553 10.779   0.0145268  10.1151  0.0330822  4.84                          
 301.768705238 27.597818619  SSTYSV J200704.48+273552.1 0                             II  True  False  30   0 11.17955          11.1784333333                11.0733         11.2587         0.125692          1.0                   19.9323542898                                           1.99999999997                                                                                                                                                                                                                    14.252 0.027 12.927 0.027 12.222 0.023 11.2796  0.00393705 10.7977  0.00342555 10.5083  0.00703341  9.86421 0.00984326 7.53463   0.087878            
 301.820136571 27.3810933333 SSTYSV J200716.83+272251.9 HD 339537                     III True  False   0  92           9.5044                 9.50403804348          9.4737          9.5377          0.034768 1.0                                     1.51762353491                                         0.799999999988                                                                                                              11.1552 0.100649 11.1987 0.100956 10.627  0.100016 10.3811 0.100194 10.0838 0.100262  9.76  0.021  9.577 0.022  9.529 0.017  9.55695 0.0022145   9.52694 0.00272308  9.53398 0.00411174  9.49302 0.00502661 9.03699   0.126783    49.4
 301.779491527 27.5277237094 SSTYSV J200707.07+273139.8 2MASS J20070708+2731397       F   True  False 100 100 11.56195 11.24845 11.561264     11.248818      11.5343 11.2312 11.5882 11.2959 0.023476 0.02159  1.0  0.0163123905626   0.457538206836   0.652917511382                        1.19999999998   1.89999999997   32.6405548511   2.31775966157                                    14.9295536396 13.1653187858 12.1747416577                                                                                       14.928 0.041 13.123 0.027 12.187 0.023 11.5119  0.0163211  11.2528  0.0189295  10.8245  0.133159    9.7422  0.274948   4.51768   0.0761767           
 301.738188942 27.5609025673 SSTYSV J200657.16+273339.2 0                             F   True  False  94   0 14.48795          14.4955510638                14.3537         14.6484         0.14198           1.0                    5.1166259348                                           2.79999999996                                                                                                                                                                                                                                                           14.5944  0.0209489  13.4377  0.0122952  12.9733  0.0406737  13.155   0.104359   7.69279   0.0907934           
 301.754212741 27.4988735736 SSTYSV J200701.01+272955.9 0                             F   True  False 100  93 12.12685 11.229   12.111827     11.2227021505  11.8424 11.0718 12.2067 11.2891 0.112992 0.095408 1.0  1.17989697279     3.83200604467    3.11303630613                        12.1999999998   13.2999999998    68.7031418374   1.85127893183                                                                                                                                                                                                           11.7159  0.0585449  10.8606  0.0617208  10.0822  0.0707335   9.25026 0.0827082                        30.5543
 301.77836951  27.5033801422 SSTYSV J200706.80+273012.1 2MASS J20070680+2730122       II  True  False 100 100 13.4816  13.11795 13.477719     13.117269      13.4378 13.0738 13.5212 13.149  0.03739  0.03767  1.0  0.230439368172    1.3592125709     1.59582835797                         1.89999999997   0.999999999985  41.3872902989   2.78383395304                                    16.1428082693 14.906896919  14.2811969389                                                                                       15.996 0.087 14.919 0.073 14.258 0.072 13.4686  0.00828296 13.1284  0.00930718 12.7125  0.0384705  12.1839  0.0412134                                
 301.776394853 27.48251675   SSTYSV J200706.33+272857.0 2MASS J20070637+2728570       I   True  False 100 100  8.77395  7.27025  8.778247      7.269684       8.7221  7.2361  8.8371  7.3104 0.0769   0.038472 1.0  0.589060550184    1.63468152383    0.98574240624                        14.2999999998    8.29999999988   56.8255538742   1.6683534521                                     16.1151406317 13.3769118274 11.2340052345                                                                                                                                                                                                                                            
 301.786367792 27.5422133052 SSTYSV J200708.72+273231.9 2MASS J20070873+2732319       II  False True    3   0                                                12.8976         12.931          0.0334            1.0                    1.41566326409                                                                                                                                                                                                                                                                           16.626 0.149 14.812 0.071 13.918 0.065 13.0811  0.00805711 12.6243  0.0090228  12.2032  0.0248617  11.6653  0.0619115                                
 301.764441818 27.5617350682 SSTYSV J200703.46+273342.2 2MASS J20070345+2733423       II  True  False  30   0 12.5974           12.6042633333                12.5515         12.7049         0.087084          1.0                    8.83324584978                                          1.19999999998                                                                                                                                                                                                                    15.796 0.073 14.363 0.051 13.647 0.047 12.7235  0.00674248 12.3202  0.00579727 11.9546  0.0152813  11.295   0.028078   8.09749   0.0729009           
 301.751500343 27.4951262353 SSTYSV J200700.36+272942.4 2MASS J20070035+2729426       I   True  False 100 100 11.04155 10.11155 11.03984      10.111163      11.0126 10.0903 11.0615 10.1357 0.029216 0.024364 1.0  0.468114490539    1.12993691527    1.71810229616                         7.29999999989   8.49999999988   49.2243188956   2.89116811142                                                                                                                                                                                              14.18  0.066 11.0429  0.00487199 10.1203  0.00408396  9.49121 0.00644308  9.2267  0.00882213                               
 301.733878873 27.5139124461 SSTYSV J200656.13+273050.0 0                             II  True  False 100 100  9.43845  8.6088   9.436654      8.608547       9.3903  8.5718  9.4718  8.646  0.045706 0.044744 1.0  0.479744903407    1.93240711643    3.27833882016   0.283012 0.010537     2.29999999997   4.29999999994   48.4506396944   3.18957187224    1.45023588991    3.13231012561  17.1567731775 14.2225698245 11.8328780962                                                                                                    14.061 0.055               9.35561 0.00322156  8.58662 0.00301021  7.95288 0.00260258  7.41124 0.00260741 5.07024   0.0293591   24.08
 301.772387826 27.4645078551 SSTYSV J200705.37+272752.2 [GMM2009] IRAS 20050+2720 122 II  True  False 102 101 14.64825 13.9563  14.6555715686 13.9539455446  14.4857 13.8054 14.8013 14.0747 0.179658 0.179704 1.0  1.69307428191     6.29985137295    6.71064236202   2.17623  9.44484e-07  0.69999999999   0.69999999999   75.6756295535   3.17646156707    3.56880205464    4.58601209246                                                                                                                                                                         14.6474  0.0406656  13.9894  0.0469548  13.5416  0.0646131  12.8898  0.11193                                  
 301.782267206 27.4720435294 SSTYSV J200707.74+272819.3 [GMM2009] IRAS 20050+2720 44  I   True  False 100 100 12.60555 11.0181  12.604773     11.022365      12.5016 10.9507 12.7065 11.138  0.121334 0.091056 1.0  2.61259280617    12.5037508147    14.7627223755   12.4037   0.000830199  3.79999999994   3.69999999995   74.3152594132   1.54024664538    8.29169949232    9.23135095008                                                                                                                                                                         12.7782  0.0190504  11.0992  0.0156642  10.0572  0.0262306   9.20164 0.040949   4.68819   0.0972941           
 301.793499216 27.4800054657 SSTYSV J200710.43+272848.0 2MASS J20071044+2728476       II  True  False 100 100 13.57505 13.12225 13.572697     13.118777      13.472  13.0378 13.6683 13.223  0.121152 0.088032 1.0  1.54139647275     7.60271059706    3.57678284651                         4.39999999994   3.39999999995   67.8570083081   2.29299997451                                    17.068269364  15.3449791119 14.4550078593                                                                                                    15.368 0.109 14.637 0.102 13.5835  0.025606   13.1211  0.0329153  12.7224  0.0620929  12.1156  0.0854871                                
 301.779541908 27.485809     SSTYSV J200707.09+272908.9 [GMM2009] IRAS 20050+2720 42  I   True  False  48 100 13.3186  12.02945 13.3224708333 12.048629      13.2197 11.9109 13.4501 12.2445 0.108476 0.186304 1.0  0.332709942626    0.404590023581   1.51967299144                         2.99999999996  14.7999999998    59.2374877588   4.00649544381                                                                                                                                                                                                           12.9026  0.128414   11.6889  0.105455   10.7975  0.129972   10.0697  0.151612                                 
 301.767409189 27.567672     SSTYSV J200704.17+273403.6 0                             II  True  False  50   0 14.9043           14.917606                    14.7799         15.1248         0.135418          1.0                    3.38427549759                                          2.09999999997                                                                                                                                                                                                                                                           14.989   0.0218272  14.7717  0.0288752  14.4457  0.114688   13.7767  0.177411   9.67866   0.634127            
 301.759144314 27.5038975588 SSTYSV J200702.19+273014.0 2MASS J20070219+2730141       II  True  False 100 100                                                11.7511 11.128  11.8797 11.4189 0.062996 0.15016  0.0  0.278766505709    4.40389431179   12.1252424692                          2.49999999996  14.7999999998     9.98566578389  2.7198850643                                     14.8263358123 13.4649150375 12.7498989682                                                                                       14.855 0.042 13.549 0.032 13.017 0.031 12.0693  0.0249321  11.6451  0.0570457  11.438   0.119716   10.3674  0.110204                         10.078
 301.779747843 27.4740307941 SSTYSV J200707.13+272826.5 2MASS J20070713+2728264       F   True  False 100 100 13.20105 12.38195 13.204767     12.388265      13.1003 12.2866 13.3026 12.5048 0.114756 0.121882 1.0  1.3644764268      5.62574553536    4.54933742356                         6.49999999991   7.79999999989   80.4881555625   3.95538880366                                                                                                                                                                                              15.052 0.154 13.2457  0.0282663  12.4731  0.0400846  11.7555  0.118871   10.9988  0.132375                          5.08
 301.770501667 27.489037201  SSTYSV J200704.92+272920.5 0                             II  True  False 100 100 12.2385  11.8705  12.235915     11.87332       12.1491 11.8033 12.3252 11.9419 0.082332 0.087948 1.0  0.915579294171    4.11627218236    1.71158122229                         2.09999999997   3.69999999995   69.9529308177   3.73607841579                                    16.2629043172 14.384990692  13.5394688845                                                                                                                              12.3062  0.0384115  11.9504  0.0630366  11.3862  0.105448   10.8033  0.0823627                                
 301.76888201  27.4829724216 SSTYSV J200704.53+272858.7 2MASS J20070453+2728584       F   True  False 100 100 12.0351  11.1142  12.038351     11.119798      11.9787 11.0456 12.1139 11.1875 0.06987  0.064712 1.0  0.852783920817    2.76592622117    3.14949361451                         1.89999999997   3.09999999995   66.8149412362   3.57577494329                                    16.131750142  14.4757973711 13.5048940665                                                                                       16.658 0.172 14.81  0.083 13.636 0.058 12.0127  0.0407667  11.157   0.0370617  10.4131  0.0479169   9.74276 0.0441612                                
 301.772414069 27.4845737892 SSTYSV J200705.37+272904.4 2MASS J20070539+2729044       II  True  False 100 100 10.97785 10.2452  10.983262     10.248094      10.896  10.1513 11.1045 10.3766 0.11371  0.112578 1.0  2.16793209489     8.36167607314   10.0933164999                          7.89999999989   9.29999999986   90.7521371361   2.00476496238                                    17.6988937155 14.4737186985 12.6634788382                                                                                                    14.347 0.118 12.435 0.078 10.8481  0.0256357  10.1623  0.0371524   9.70557 0.0783296   9.31972 0.084583                         40.68
 301.75241299  27.5223375098 SSTYSV J200700.57+273120.4 2MASS J20070058+2731202       II  True  False 100 100 12.77855 12.3395  12.773379     12.336363      12.671  12.205  12.8822 12.4456 0.16226  0.167814 1.0  4.86395181383    24.755598616     47.3464276313                          3.79999999994   5.69999999992   92.9247036003   1.99091575522                                    16.057023977  14.4489175723 13.6803136562                                                                                       16.022 0.097 14.375 0.047 13.723 0.043 12.8911  0.00694862 12.5543  0.00752916 12.2694  0.0258901  11.5738  0.0334341  7.91702   0.114104     8.91
 301.756560099 27.5363968818 SSTYSV J200701.57+273211.0 2MASS J20070157+2732109       II  True  False  14   5 12.74495 12.1559  12.7420571429 12.15348       12.7146 12.1379 12.7664 12.1732 0.03909  0.0353   1.0  0.866433848842    1.6764782887     2.10713745855                         0.799999999988  1.19999999998                                                                    16.9037424278 14.8078650039 13.6965575017                                                                                       16.509 0.139 14.75  0.068 13.716 0.051 12.5389  0.00535261 12.034   0.0049347  11.5821  0.011285   11.0661  0.0152361  9.0276    0.108444            
 301.767361863 27.4554776275 SSTYSV J200704.16+272719.7 [GMM2009] IRAS 20050+2720 33  I   True  False 100 100 13.34915 12.2327  13.348936     12.234509      13.2598 12.1504 13.4269 12.3276 0.101982 0.0888   1.0  2.13720599715     8.22914822408   15.5973533689                          3.09999999995   2.09999999997   69.2547886341   3.36307264084                                                                                                                                                                                                           13.3008  0.00872364 12.1224  0.00652999 11.1261  0.00964281 10.2446  0.0116346  5.48204   0.0295901           
 301.777559804 27.4935577059 SSTYSV J200706.61+272936.8 2MASS J20070661+2729368       II  True  False 100 100 10.76505 10.342   10.76493      10.34575       10.7068 10.2874 10.8168 10.4006 0.059352 0.059848 1.0  1.58532371775     4.42503444729    8.32566416475   2.97802  0.00548013   1.39999999998   3.89999999994   80.2506468701   4.10287571286    3.26309332912    4.75058175909  14.4519760296 12.7130980416 11.7532059621                                                                                       14.456 0.036 12.734 0.027 11.7   0.022 10.6954  0.00943079 10.2902  0.0103632   9.88194 0.0124814   9.36586 0.0308834                        53.74
 301.754157255 27.4756112451 SSTYSV J200700.99+272832.2 [GMM2009] IRAS 20050+2720 86  I   True  False 100 100                                                13.5936 12.9411 13.8189 13.1423 0.151996 0.148218 0.0  2.64663967446    17.0134997875    13.7052332098                         10.6999999998    7.99999999988   75.6183713539   2.12786702456                                                                                                                                                                                                           13.7841  0.0126685  13.1844  0.0183173  12.6005  0.0341867  11.6615  0.0352464  6.96842   0.11275             
 301.788166225 27.4847090931 SSTYSV J200709.15+272904.9 [GMM2009] IRAS 20050+2720 143 II  True  False 100 100                                                13.8934 13.2953 14.2682 13.7882 0.220702 0.321932 0.0  2.32749049602    13.4629358728    18.2594488425                          7.0999999999    9.49999999986  107.330587878    3.84661321495                                    18.899786162  16.9613120282 15.572943679                                                                                                                               13.9947  0.024116   13.4074  0.0227493  12.8641  0.157991   12.11    0.185752                                 
 301.750715882 27.503295848  SSTYSV J200700.17+273011.8 [GMM2009] IRAS 20050+2720 21  I   True  False 100 100 12.74915 11.57275 12.772573     11.609214      12.6483 11.4861 13.0571 11.9126 0.241638 0.28018  1.0  5.74789273905    41.2516316402   114.860175798                          12.5999999998   12.6999999998    97.4916993282   1.32314639616                                                                                                                                                                                                           12.9269  0.0208778  11.8242  0.0112663  10.9455  0.0408073  10.0023  0.0275039                         8.68
 301.744099634 27.58701      SSTYSV J200658.58+273513.2 0                             II  True  False  71   0 15.7739           15.7767408451                15.6032         15.95           0.202924          1.0                    1.45323248                                             0.499999999993                                                                                                                                                                                                                                                          15.7708  0.0505468  14.8357  0.0395645  14.2676  0.102635   13.7781  0.155316                                 
 301.685797966 27.5307603559 SSTYSV J200644.59+273150.7 0                             II  True  False  39   0 13.5225           13.5202153846                13.4764         13.5613         0.058116          1.0                    1.9592820384                                           1.79999999997                                                                                                                                                                                                                                 15.29  0.101 14.332 0.097 13.4542  0.00925046 13.1376  0.010569   12.4678  0.0254839  11.6766  0.0238237                                
 301.753154804 27.4995910539 SSTYSV J200700.75+272958.5 2MASS J20070076+2729585       II  True  False 100 100 10.38065  9.69485 10.382237      9.698422      10.3464  9.659  10.4582  9.7968 0.032114 0.046076 1.0  0.482932329688    1.94600542162    5.04448104079                         6.6999999999    7.0999999999    72.6045527572   6.01949673306                                    13.9315098375 12.5586812955 11.6424842133                                                     18.6662 0.111205 16.9699 0.100772 13.81  0.029 12.352 0.031 11.433 0.03  10.1587  0.0172486   9.56236 0.0206104   9.09768 0.0317171   8.38515 0.0406564                        35.8
 301.767506029 27.3849567206 SSTYSV J200704.20+272305.8 0                             II  True  False   0  32          12.62765               12.62609375            12.5604         12.6633          0.037022 1.0                                     3.11411036562                                         0.599999999991                                                                                                                                                                                                                             15.043 0.148 13.2379  0.00724519 12.6748  0.00890766 12.2006  0.0207812  11.8641  0.0361789                                
 301.820657255 27.4726105    SSTYSV J200716.95+272821.3 0                             III True  False  68  77 12.10955 12.1163  12.1099470588 12.1163649351  12.0709 12.0801 12.1444 12.1591 0.042136 0.04194  1.0  0.154272668127    2.04421564956    2.54123147571                         1.99999999997   0.599999999991  39.429528888    2.89910910972                                    12.6097584729 12.224397235  12.127115458   15.5618 0.102758 15.1188 0.100121 14.1845 0.100181 13.71   0.100213 13.2649 0.100102 12.625 0.021 12.193 0.022 12.107 0.02  12.1071  0.00468353 12.1232  0.00555117 12.0883  0.0202083  12.1215  0.0500282                         7.49
 301.708033093 27.5422020206 SSTYSV J200649.92+273231.9 0                             II  True  False  68   0 14.1002           14.1039632353                14.0291         14.2012         0.085672          1.0                    2.74051076347                                          1.79999999997                                                                                                                                                                                                                    16.678 0.168 15.773 0.15  15.296 0.189 13.9639  0.0184774  13.5639  0.0223489  13.18    0.0533738  12.8139  0.0688941                                
 301.768561182 27.4900183645 SSTYSV J200704.45+272924.0 0                             III True  False 100 100 12.68015 12.5472  12.68156      12.546199      12.6189 12.4782 12.747  12.6459 0.087252 0.093956 1.0  0.859397624584    2.64157724851    2.1565759495    2.50259  0.0          0.599999999991  0.999999999985  75.910158661    4.31708830863    0.38183067885    1.14743139346  15.2374052077 13.7356284714 13.0792199202                                                                                       15.293 0.065 13.813 0.051 13.189 0.051 12.672   0.0355709  12.5801  0.0481918  12.2516  0.126437   12.188   0.248541                         36.01
 301.685439583 27.5160777083 SSTYSV J200644.50+273057.8 0                             II  True  False   6   0 13.7001           13.7207                      13.5294         14.0066         0.469056          1.0                   89.8236561607                                           2.29999999997                                                                                                                                                                                                                                                           13.7124  0.00841921 13.0581  0.00902336 12.3845  0.0173088  11.8184  0.0236985  9.08728   0.0668681           
 301.756329665 27.5016475363 SSTYSV J200701.51+273005.9 0                             II  True  False  95  82                                                12.5733 12.1929 12.8345 12.5293 0.174296 0.207488 0.0  2.08152492796     6.52080037978   10.1281522618                         12.0999999998   11.0999999998    95.3325457273   3.47741109008                                    15.7694289547 14.3869995986 13.6948980065                                                                                                                                                                                                                                            
 301.669222955 27.5214420682 SSTYSV J200640.61+273117.1 0                             II  True  False  14   0 14.01725          14.0214928571                13.9407         14.099          0.135586          1.0                    4.96826560243                                          0.499999999993                                                                                                                                                                                                                                             15.009 0.139 13.9917  0.0226033  13.7451  0.0207482  13.239   0.0349997  13.0345  0.0649324                                
 301.75435701  27.4931798627 SSTYSV J200701.04+272935.4 2MASS J20070104+2729355       II  True  False 100 100 12.24335 11.84965 12.25484      11.853822      12.1392 11.7315 12.4449 12.0126 0.191518 0.176476 1.0  5.31998190405    46.1923008424    58.0400225436    9.56537  0.000222172  3.09999999995   3.19999999995   80.2826334989   1.78073110809   30.0092765617    32.3084445704   15.0042877643 13.7483352182 13.1140128563                                                                                       14.944 0.042 13.668 0.033 13.137 0.033 12.0642  0.00634179 11.6553  0.00894106 11.2387  0.0140475  10.6254  0.0247061                         8.08835
 301.750600686 27.5270152451 SSTYSV J200700.14+273137.2 2MASS J20070015+2731372       II  True  False 100  48 12.12795 11.5652  12.129645     11.5658875     12.0476 11.5021 12.1984 11.6325 0.085254 0.075522 1.0  2.02110458924     7.72439246897   10.0674051979                          3.79999999994   6.49999999991   69.7425306982   4.21714196175                                    15.7969524918 14.0885852253 13.115609552                                                                                                                  13.229 0.047 12.1465  0.0094118  11.6057  0.00772585 11.0425  0.0113818  10.3236  0.011516   7.33907   0.0633234           
 301.773099657 27.4578475539 SSTYSV J200705.54+272728.2 0                             III True  False 100 100 11.37965 11.1156  11.379687     11.116394      11.3446 11.0968 11.4017 11.1389 0.025574 0.019364 1.0 -0.109748383623    0.987058810209   1.00212456755                         1.79999999997   0.799999999988  37.1623763022   1.76167071617                                    16.2994321652 13.4443347415 12.0016647122                                                                                       16.358 0.125 13.402 0.029 12.028 0.023 11.4042  0.00489519 11.1216  0.00438962 10.9494  0.00923976 10.9908  0.0178494                       103.8
 301.733781731 27.5548868462 SSTYSV J200656.10+273317.5 0                             I   True  False  84   0 13.5847           13.5792428571                13.511          13.6746         0.088572          1.0                    3.63092986441                                          1.19999999998                                                                                                                                                                                                                                                           13.6133  0.0169245  11.8856  0.00925665 10.7395  0.013745    9.86181 0.0327976  5.36935   0.0163212           
 301.758353186 27.5162515098 SSTYSV J200702.00+273058.5 [GMM2009] IRAS 20050+2720 25  I   True  False 100 100 12.34605 11.11905 12.326386     11.102362      11.8287 10.5711 12.6835 11.4453 0.495782 0.519936 1.0 16.6090996761    290.444320406    654.817744367     9.75132  0.01761      2.89999999996   3.49999999995   91.6911311674   0.859592919674 223.78266787     533.24870023                                                                                                                                                                            12.1948  0.00636335 11.0461  0.00466396 10.1975  0.00848284  9.51263 0.0341593  5.18364   0.0587209           
 301.759043775 27.5074468529 SSTYSV J200702.17+273026.8 2MASS J20070217+2730268       F   True  False  48   3  6.7101            6.7073375                    6.6642  5.7134  6.7532  5.7421 0.051804 0.0287   1.0                    4.05713918576    4.01792629066                        10.9999999998                                                                                     10.7675587351 10.0666583546  9.32024095572 16.0866 0.109984 15.7214 0.100129 14.1614 0.100079 13.1922 0.100171 12.2192 0.100961 10.786 0.021 10.085 0.02   9.081 0.017  6.76101 0.00214412  5.82342 0.00211435  4.93502 0.00125325  3.78937 0.00114671 1.26121   0.00296196  11.555
 301.758588286 27.3546271429 SSTYSV J200702.06+272116.6 0                             II  True  False   0   7          13.988                 13.9898285714          13.9693         14.0125          0.041904 1.0                                     0.477341294724                                        0.399999999994                                                                                                                                                                                                                                          14.3599  0.012523   13.9985  0.0151642  13.7134  0.0586526  13.0428  0.072002                                 
 301.748728333 27.5015518039 SSTYSV J200659.69+273005.5 2MASS J20065967+2730059       I   True  False 100 100 12.64625 11.56445 12.645195     11.560927      12.5783 11.467  12.7366 11.6071 0.065266 0.05915  1.0  1.51797910648     4.6206845409     6.06675926729   2.42985  0.00285314   5.89999999991   3.19999999995   71.660091299    2.63790487354    3.70163058466    4.20830127067                                                                                                                                                            14.902 0.141 12.6315  0.0144289  11.5288  0.0106551  10.7886  0.0394682  10.0752  0.0359591                                
 301.795575294 27.4664349951 SSTYSV J200710.93+272759.1 2MASS J20071094+2727593       I   True  False 100 100 13.02175 12.2836  13.011903     12.277338      12.8719 12.1744 13.1061 12.3547 0.139296 0.106378 1.0  3.24224276513    17.3050729409    18.5249153682                          2.79999999996   3.19999999995   75.333654782    1.31849746937                                    19.7088991085 16.5947887351 14.6853492226                                                                                                                 15.012 0.16  13.3343  0.0114358  12.5789  0.00900569 11.9011  0.0221428  11.1433  0.0383358  6.11453   0.0551591           
 301.87215     27.4716802    SSTYSV J200729.31+272818.0 0                             III False True    0   2                                                        14.2903         14.384           0.0937   1.0                                     2.9430217404                                                                                                                                                                                                                         18.1077 0.106121 16.9815 0.102067 15.789 0.067 15.02  0.076 14.69  0.103 14.4683  0.0447104  14.4691  0.0535312  14.4567  0.156293                                              7.7824
 301.779119853 27.4758265539 SSTYSV J200706.98+272832.9 2MASS J20070699+2728330       I   True  False 100 100 11.9995  11.18875 11.995264     11.190886      11.9053 11.1061 12.13   11.2596 0.114974 0.080304 1.0  0.898684231314   10.5528236175     2.90771880791   3.35665  0.00323142   7.39999999989   4.69999999993   53.3294620664   2.3311480147     7.50251940174    2.63170224253  19.6030257358 16.632109185  14.3705861975                                                                                                                 14.465 0.092 11.9355  0.025998   11.2244  0.0478001  10.4384  0.0996942   9.54428 0.0743907                                
 301.774256432 27.5426728291 SSTYSV J200705.82+273233.6 2MASS J20070582+2732335       F   True  False  12   6 12.40015 11.7493  12.39725      11.7450166667  12.3473 11.7137 12.4384 11.7745 0.066982 0.060198 1.0  1.8359285277      4.72442171903    5.69332454069                         0.69999999999   0.399999999994                                                                                                                                                                                                   16.848 0.186 14.863 0.077 13.718 0.052 12.3845  0.00643685 11.8363  0.00553451 11.3036  0.0112056  10.5692  0.0224912  6.51721   0.040476            
 301.753590515 27.5656419381 SSTYSV J200700.86+273356.3 0                             II  True  False  71   0 11.5586           11.5568929577                11.4862         11.6367         0.078592          1.0                    8.40662406224                                          1.29999999998                                                                                                                                                                                  18.6512 0.112796 16.9117 0.100972 14.432 0.03  13.177 0.029 12.379 0.023 11.5815  0.00339571 11.2551  0.0035997  10.9787  0.00747815 10.4582  0.0118324                        31.2
 301.765861823 27.4529305961 SSTYSV J200703.80+272710.5 0                             III True  False 100 100 14.21935 14.1326  14.221282     14.133538      14.1572 14.0423 14.2909 14.1989 0.061696 0.070122 1.0  0.494651984168    2.01143960753    1.65416881136   3.5216   3.04711e-05  0.899999999987  0.899999999987  50.1487872854   3.55941244148    1.14250584179    1.18727493389  16.0926999117 15.0476802259 14.5380656139                                                                                       15.935 0.084 14.895 0.076 14.744 0.111 14.2185  0.0130798  14.0656  0.0203545  14.1672  0.0736999  13.788   0.114109                          4.841
 301.763875588 27.4985009314 SSTYSV J200703.33+272954.6 2MASS J20070334+2729545       II  True  False 100 100 12.276   11.9243  12.285011     11.929746      12.2333 11.8473 12.3797 12.0354 0.091086 0.09687  1.0  2.32353966809     8.51581101575   13.8856363589                          2.89999999996   2.59999999996   86.6284540864  33.4452483748                                     14.8729342714 13.5552832301 12.9649970496                                                                                       14.977 0.047 13.596 0.038 12.85  0.038 11.8851  0.00686066 11.4581  0.00787309 10.8909  0.0201866  10.0954  0.0297065  6.92275   0.13149    250.42
 301.775790808 27.4753560253 SSTYSV J200706.18+272831.2 0                             I   True  False  97  97 14.0883  12.5216  14.1074597938 12.5251752577  13.8137 12.3782 14.4327 12.8339 0.447772 0.202652 1.0  1.20842213414    12.3210724451     2.9655309921   14.1289   1.22559e-06 12.8999999998    3.19999999995   57.0034036008   1.39111909924    9.52878621749    1.55779870397                                                                                                                                                                         13.9118  0.072327   12.4655  0.056574   11.3405  0.167079   10.6325  0.189551                                 
 301.757155441 27.5005209755 SSTYSV J200701.71+273001.8 2MASS J20070171+2730018       II  True  False 100 100 12.18115 11.6629  12.190992     11.676307      12.0698 11.5766 12.4002 11.8576 0.181586 0.1457   1.0  2.69796343568    15.7968848597    12.8812561022                          2.89999999996   3.09999999995   79.4311555075   1.69785598959                                    15.6864962032 14.2627730293 13.3818281955                                                                                       15.746 0.089 14.207 0.066 13.318 0.066 12.0426  0.0460185  11.5225  0.0525439  11.0633  0.0824527  10.3588  0.104061                                 
 301.741875245 27.5129109167 SSTYSV J200658.05+273046.4 2MASS J20065803+2730465       II  True  False 100 100 12.3267  11.72515 12.326814     11.722436      12.1345 11.5648 12.5141 11.8864 0.238802 0.194382 1.0  6.41925393789    59.6947962246    76.0466245703    3.10715  0.0163271    1.19999999998   1.29999999998   77.6211297371   1.48702853311   44.7609355061    64.9503337338   17.2849117686 15.2348369641 13.8496490166                                                                                                    15.21  0.096 13.713 0.05  12.2842  0.00934708 11.7039  0.00553281 11.2555  0.0170986  10.7944  0.0179971                                
 301.757009657 27.5240820196 SSTYSV J200701.68+273126.6 2MASS J20070168+2731266       II  True  False 100 100 12.0363  11.6398  12.036388     11.64089       11.9935 11.6022 12.0938 11.6845 0.040506 0.04159  1.0  0.809288833981    2.12927398331    3.33829097313   4.75735  0.0185955    1.19999999998   1.09999999998   61.0913068278   3.53561115982    1.63793403924    3.11128351402  14.9168212384 13.4220435256 12.7510338984                                                                                       14.912 0.04  13.404 0.031 12.753 0.028 12.0527  0.00718968 11.6729  0.0066391  11.1736  0.0115233  10.5253  0.0269036                        76.39
 301.737605539 27.5158517794 SSTYSV J200657.02+273057.0 [GMM2009] IRAS 20050+2720 68  II  True  False 100 100                                                12.0044 11.3774 12.4759 11.8107 0.185946 0.207676 0.0  5.16126788154    37.0758639191    68.1421316622    3.84557  0.00927334   8.79999999987  12.0999999998    92.1704253121   2.24340782618   34.5336604229    68.8867199964   17.0343869342 15.146009862  13.8333569386                                                                                                                              13.0462  0.0271043  12.481   0.0225394  11.9254  0.0481481  11.0281  0.0420556                                
 301.769212255 27.4737515245 SSTYSV J200704.61+272825.5 [GMM2009] IRAS 20050+2720 36  F   True  False 100 100                                                14.4202 13.2612 15.0847 13.8701 0.513718 0.448672 0.0  5.64596479635    40.7506356792    48.3538052769                         12.7999999998   12.7999999998    83.4061781693   1.09272109532                                                                                                                                                                                                           14.5569  0.0402302  13.3657  0.0447027  12.4882  0.0974786  12.0457  0.0741773                                
 301.762610339 27.3850478305 SSTYSV J200703.02+272306.1 0                             F   True  False   0  24           9.5789                 9.57611666667          9.4518          9.6561          0.125334 1.0                                    23.3582953513                                          0.599999999991                                                                                                                                                                                                                14.901 0.078 12.938 0.035 10.5657  0.00265959  9.56294 0.00295786  8.74199 0.0026555   8.0196  0.00176906 5.38883   0.0259695           
 301.773661275 27.4924923873 SSTYSV J200705.67+272932.9 2MASS J20070567+2729329       F   True  False 100 100 10.31665  9.80285 10.301234      9.773721       9.916   9.3605 10.6399 10.0859 0.551968 0.52282  1.0 12.7223432779    186.601328328    278.893410262                           9.39999999986   9.49999999986   87.5233955774   0.675868485843                                   13.9557950572 12.4369817861 11.5143732962                                                     18.3601 0.107272 16.6744 0.102125 13.864 0.049 12.514 0.049 11.743 0.035 10.6972  0.0299871  10.1898  0.0245979   9.59177 0.0414125   8.23323 0.0364231  3.9515    0.0568289   10.44
 301.829086271 27.4950295932 SSTYSV J200718.98+272942.1 2MASS J20071898+2729420       II  False True    3   3                                                10.8004 10.1975 10.9124 10.2922 0.112    0.0947   1.0  5.81752549711    35.1206462786    43.9479401626                                                                                                                           14.8277245103 13.2093944496 12.0944338574                                                                                       14.634 0.034 12.999 0.023 11.956 0.023 10.955   0.00352123 10.4526  0.00302492 10.0468  0.00519885  9.47961 0.00527966 6.36744   0.0284068           
 301.782631422 27.4607874951 SSTYSV J200707.83+272738.8 2MASS J20070783+2727388       F   True  False 100 100 13.12895 12.3146  13.176722     12.339956      12.9848 12.196  13.4933 12.5716 0.363762 0.242098 1.0  7.25720755649    84.5331254767    79.0815615873                         11.7999999998   11.9999999998    71.2663912814   0.776177018366                                   19.2375070769 16.6224853101 14.959073645                                                                                                                  14.537 0.091 12.736   0.0139167  11.9881  0.0104196  11.3343  0.0155794  10.3613  0.0245955                                
 301.774498851 27.5014058966 SSTYSV J200705.87+273005.0 0                             I   True  False   0  38          15.44875               15.4464210526          15.2997         15.5779          0.204984 1.0                                     0.505165021385                                        1.59999999998                                                                                                                                                                                                                                                               15.3756  0.139492                                           6.62786   0.0893361           
 301.735816796 27.5523066214 SSTYSV J200656.59+273308.3 0                             III True  False  22   0 11.6452           11.6455318182                11.6179         11.6725         0.03604           1.0                    1.51282483753                                          0.399999999994                                                                                                                                                                                 18.2636 0.108777 16.4934 0.100675 13.802 0.029 12.5   0.032 12.054 0.028 11.6563  0.00352765 11.6286  0.00548908 10.8449  0.0182604                                            89.7
 301.797123775 27.4713763824 SSTYSV J200711.30+272816.9 2MASS J20071131+2728169       II  True  False 100 100 12.97765 12.43455 12.975274     12.428471      12.795  12.2516 13.1951 12.5782 0.214728 0.194534 1.0  5.8784435912     50.6331842389    57.2524356614    4.38322  4.44089e-12  1.19999999998   1.39999999998   78.3681436781   1.3468906865    14.1616725377    25.3444294926   19.0772557786 16.0968884068 14.4090074559                                                                                                    16.03  0.19  14.439 0.087 12.9114  0.00865453 12.3947  0.00865532 11.9549  0.0167102  11.637   0.0363532  8.58825   0.328391            
 301.736983333 27.5208916814 SSTYSV J200656.87+273115.2 [GMM2009] IRAS 20050+2720 14  I   True  False 100  49 14.4178  12.5356  14.417836     12.5348387755  14.2885 12.5052 14.5089 12.5638 0.130986 0.036012 1.0  0.178050583552    2.16370581751    1.02466156021                         4.59999999993   4.29999999994   44.7057863362   1.43398292844                                                                                                                                                                                                           14.3881  0.0518118  12.5885  0.0155504  11.4672  0.0191536  10.8083  0.0155787                                
 301.803408039 27.4829986029 SSTYSV J200712.81+272858.7 2MASS J20071281+2728587       F   True  False 100 100 12.32515 11.83785 12.320579     11.83728       12.2322 11.7372 12.3993 11.9082 0.101402 0.098652 1.0  2.69707787815    11.384873754     15.7256345697    8.88747  0.0235302    1.69999999998   2.19999999997   78.1677580739   2.57520573869    9.63706203527   15.5089924704   16.6332206399 14.6413549698 13.5832111324                                                                                                                 13.656 0.05  12.2013  0.00721345 11.7041  0.00938959 11.1956  0.013766   10.3739  0.0306202  6.21966   0.0425362           
 301.771750245 27.5223422402 SSTYSV J200705.22+273120.4 2MASS J20070522+2731207       F   True  False 100 100                                                13.0617 12.1992 13.2191 12.4101 0.060166 0.069294 0.0  1.36395275768     3.74406044168    8.77220320944                         2.89999999996   2.99999999996   84.5604060528  10.3556298361                                                                                                                                                                                               15.04  0.148 13.2094  0.00835083 12.378   0.00673983 11.8576  0.0299881  11.3371  0.099913                         13.55
 301.769285588 27.492907152  SSTYSV J200704.62+272934.4 2MASS J20070464+2729342       II  True  False 100 100 12.15615 11.623   12.1571       11.619585      12.0757 11.545  12.2407 11.6922 0.099162 0.076196 1.0  1.2165785183      6.32154592598    5.04122683596                         2.09999999997   2.49999999996   62.5741585167   2.83536010111                                    15.186100871  13.9255402361 13.2763373489                                                                                       15.08  0.051                           12.049   0.020784   11.5287  0.0187286  10.9943  0.0303195   9.8971  0.0240949                                
 301.757903526 27.5435776421 SSTYSV J200701.89+273236.8 [GMM2009] IRAS 20050+2720 93  F   False True    1   0                                                13.66           13.66           0.0               1.0                                                                                                                                                                                                                                                                                                                                                   13.7746  0.0142567  13.1534  0.0116564  12.6294  0.0239492  11.9734  0.0534995  8.1469    0.0692952           
 301.797923137 27.4734929804 SSTYSV J200711.50+272824.5 2MASS J20071150+2728245       II  True  False 100 100 12.41505 11.8656  12.423145     11.863258      12.24   11.6992 12.6151 12.0153 0.20548  0.185976 1.0  5.44076139155    48.072616066     60.3036578028    9.38638  0.000867266  2.59999999996   3.59999999995   78.5325507575   1.37412471254   30.1961631119    45.4499641222   17.7529178635 15.2385441773 13.9369793072                                                                                                    15.423 0.119 14.025 0.067 12.5224  0.00657512 12.0716  0.00636163 11.6633  0.0126805  11.1549  0.028166   8.00758   0.153667    36.051
 301.75734348  27.5260096471 SSTYSV J200701.76+273133.6 2MASS J20070176+2731334       II  True  False 100 100 11.44625 10.8422  11.443738     10.847002      11.2707 10.6945 11.6155 10.9927 0.174956 0.14227  1.0  4.45213226503    40.7781343613    48.9326515585                          3.69999999995   3.99999999994   76.1181086646   1.27217766113                                    15.713515754  13.973343437  12.8610045656                                                                                       15.401 0.064 13.829 0.038 12.855 0.043 11.4495  0.00426322 10.9142  0.00413162 10.3109  0.00731424  9.58322 0.00566905 7.07012   0.0399855    1.9967
 301.777486961 27.4720221275 SSTYSV J200706.59+272819.2 [GMM2009] IRAS 20050+2720 129 F   True  False 100 100 13.5984  12.28465 13.607413     12.280708      13.4435 12.1113 13.7809 12.4692 0.222642 0.227938 1.0  3.65072600936    12.1168738985    30.300578822                          12.0999999998   12.5999999998    90.544452035    1.5547725583                                                                                                                                                                                                            13.6878  0.0592388  12.3775  0.0339459  11.7266  0.0491584  11.1658  0.0666289                                
 301.768724167 27.5334105245 SSTYSV J200704.49+273200.2 2MASS J20070453+2732005       F   True  False  77  62 10.7918  10.2038  10.7735155844 10.2015725806  10.6292 10.1203 10.8683 10.2626 0.138452 0.099486 1.0  2.70139993066    27.1720956707    20.1020391976                          3.39999999995   3.09999999995   63.2941444598   2.70080916011                                    14.3800012694 12.7398358177 11.8576054496                                                                                       14.764 0.05  13.127 0.034 12.075 0.032 10.546   0.00336552  9.92852 0.00338765  9.29092 0.00429932  8.42403 0.00823348 5.17544   0.0636847   21.0
 301.771108039 27.5824201176 SSTYSV J200705.06+273456.7 0                             II  True  False  37   0 12.676            12.6785783784                12.5513         12.8326         0.196104          1.0                   30.035077588                                            1.19999999998                                                                                                                                                                                                                    15.906 0.086 14.56  0.061 13.763 0.048 12.3384  0.00499105 11.7871  0.00506959 11.2365  0.0104077  10.233   0.0090211                                
 301.755838382 27.4678472696 SSTYSV J200701.40+272804.2 0                             III True  False 100 100                                                13.5695 13.354  13.6666 13.469  0.056568 0.06355  0.0  0.768936782339    2.25863430396    2.98174387323   7.22367  2.81519e-08  1.59999999998   1.69999999998   57.0148694948   4.48243284543    1.04956620529    2.01923397755  17.3733682536 15.308086639  14.296122756                                                                                                     15.359 0.108 14.351 0.077 13.6426  0.0105878  13.4364  0.0119624  13.2953  0.0734236  13.3481  0.0792943                         8.226
 301.785103627 27.5009814069 SSTYSV J200708.42+273003.5 0                             III True  False 100 100 12.4048  12.36375 12.40224      12.363297      12.3471 12.3157 12.4406 12.4137 0.040154 0.04476  1.0  0.769284861344    1.97562502765    2.75879214919   4.42186  0.0215753    1.59999999998   2.39999999997   65.5498576176   4.03463754722    1.59031750217    2.02512557288  14.0745492537 13.0731302802 12.682953541                                                      18.0972 0.104007 16.4009 0.100449              13.032 0.037              12.3965  0.00692833 12.3702  0.00882997 12.2487  0.0309778  12.1274  0.0465173                        32.1
 301.720983846 27.5467230385 SSTYSV J200653.03+273248.2 0                             II  True  False  62   0 12.2644           12.2554758065                12.0479         12.4555         0.266126          1.0                   74.2050659199                     3.2485   1.0162e-06   0.799999999988                                                  20.8465008788                                                                                                                                                    15.745 0.075 14.186 0.047 13.171 0.037 12.1058  0.00547038 11.7116  0.00498289 11.4992  0.0131412  11.2278  0.0178127  8.43885   0.130363    11.05
 301.832068173 27.4108906154 SSTYSV J200719.69+272439.2 0                             III True  False   0 100          11.781                 11.779864              11.7563         11.7967          0.018174 1.0                                     0.833788698416                                        1.09999999998                                                                                                               15.5844 0.102452 14.9408 0.100077 13.9495 0.100126 13.4516 0.100278 12.9743 0.100448 12.308 0.02  11.872 0.02  11.77  0.02  11.7763  0.00440053 11.7963  0.00477865 11.7858  0.0151333  11.7662  0.0294615                         8.07
 301.857101538 27.472893     SSTYSV J200725.70+272822.4 2MASS J20072571+2728223       II  False True    0   2                                                        12.6055         12.619           0.0135   1.0                                     0.762256358146                                                                                                                                                                                                                                                         15.668 0.069                           13.331   0.0105366  13.1321  0.0100962  12.8229  0.0354518  12.2629  0.0389424  9.74168   0.44614             
 301.777652843 27.4799053627 SSTYSV J200706.63+272847.6 2MASS J20070664+2728478       I   True  False 100 100  7.01735  6.32925  7.017644      6.32915        6.9832  6.3137  7.0513  6.3463 0.027674 0.018532 1.0  0.134727673578    0.987918008687   0.786514231083                        4.79999999993   3.89999999994   44.5503675753   1.90216377617                                    14.7748772126 11.0744658698  9.21045050014                                                                                      14.694 0.035 10.965 0.026  8.734 0.022  6.90949 0.0106547   6.25724 0.00875724  5.52043 0.0178186   4.83956 0.0559778  0.0666332 0.0315181           
 301.847062    27.4257232706 SSTYSV J200723.29+272532.6 0                             III True  False   0  64          12.0933                12.097584375           12.0351         12.1846          0.105452 1.0                                    21.7810556566    0.974556 1.5973e-09                   0.499999999993                                                    1.18540353636                                                                                                18.694  0.111543 16.7413 0.100743 14.181 0.028 12.995 0.025 12.564 0.024 12.1701  0.00424823 12.1518  0.00552202 12.139   0.0206598  12.0828  0.0531936                        45.56
 301.758092598 27.4987899853 SSTYSV J200701.94+272955.6 0                             II  True  False 100 100 13.5755  13.112   13.569699     13.111314      13.4101 13.0351 13.6309 13.1774 0.079062 0.069472 1.0  0.880062501833    4.26212107672    2.72765965119                         3.99999999994   3.49999999995   58.7970156386   2.6154826579                                     17.2112223156 15.4665584126 14.6293282543                                                                                                    15.697 0.145 14.545 0.108 13.5116  0.0227851  13.0544  0.0297324  12.6014  0.0496087  12.0409  0.0768884                                
 301.761987353 27.4830756814 SSTYSV J200702.87+272859.0 2MASS J20070287+2728591       II  True  False 100 100 11.1672  10.7654  11.128732     10.722664      10.8055 10.3674 11.3415 10.9451 0.409398 0.434162 1.0 13.823350341     201.222642422    382.802005727                          12.7999999998   12.2999999998    93.4299454108   0.487221828806                                   14.2336130309 12.9055631334 12.0797856339                                                     18.697  0.115803 16.8438 0.10033               13.089 0.051 12.243 0.042 11.2157  0.00523197 10.7829  0.00879586 10.4707  0.0170567   9.67924 0.0300383  6.33469   0.169195     7.72
 301.772825195 27.3885765325 SSTYSV J200705.47+272318.8 0                             III True  False   0  43          12.9306                12.9301139535          12.9044         12.9489          0.024924 1.0                                     0.768795446691                                        0.399999999994                                                                                                                                                                 17.1691 0.101106 15.5763 0.100172 14.088 0.026 13.436 0.026 13.107 0.033 12.9998  0.00668823 12.9741  0.0092937  12.9073  0.0300293  13.0215  0.0611125                       109.4
 301.726914265 27.4997339853 SSTYSV J200654.45+272959.0 2MASS J20065445+2729591       II  True  False 100 100 12.4324  11.8325  12.43383      11.828749      12.3834 11.7777 12.4945 11.8901 0.055016 0.064564 1.0  1.39358503512     3.69205279482    7.56519438125                         4.19999999994   5.19999999992   77.7580370583   4.1064766454                                     16.1551105074 14.4535784879 13.4982317248                                                                                       16.316 0.12  14.664 0.064 13.59  0.043 12.2675  0.00569906 11.6038  0.00464321 11.0231  0.00931985 10.3532  0.00751117 7.72585   0.0643575    2.4794
 301.820567482 27.4999067266 SSTYSV J200716.93+272959.6 0                             III True  False   7   7 16.115   15.9057  16.1138571429 15.9314857143  16.0601 15.8258 16.1626 16.0702 0.096056 0.23654  1.0  0.146341412947    0.138224955253   0.653634329139                        2.09999999997   2.59999999996                                                                    18.6300989531 17.1172661741 16.3703474387                                                                                                                              16.0596  0.0446132  16.2645  0.0733512                                                                 8.9866
 301.754653878 27.4983866735 SSTYSV J200701.11+272954.1 0                             I   True  False   0  95          11.7135                11.7167315789          11.5222         11.8423          0.170096 1.0                                     6.17918668837                                         1.29999999998                                                                                                                                                                                                                                                                                   10.6686  0.0566351   9.79675 0.0712386  4.40281   0.0445632           
 301.78255855  27.46454538   SSTYSV J200707.81+272752.3 2MASS J20070782+2727522       F   True  False  99  97 10.1623   9.6769  10.1633424242  9.67704639175 10.0734  9.597  10.2673  9.7728 0.108272 0.10906  1.0  2.87111411162    16.2307166467    30.5218016779                          4.19999999994   5.59999999992   73.9806338656   3.50777291919                                    14.0345933986 12.1225932745 11.1930578279                                                                                       14.036 0.042 12.119 0.034 11.108 0.025 10.0301  0.00283117  9.56905 0.00296479                                         4.1627    0.0281242   39.2
 301.745413578 27.4989673186 SSTYSV J200658.89+272956.2 [GMM2009] IRAS 20050+2720 74  II  True  False 100 100                                                13.6102 12.8138 13.7384 13.0464 0.060114 0.11429  0.0  0.524589078034    1.0258210524     3.96430612445                         1.89999999997   3.69999999995    8.19214926864  4.7651516971                                                                                                                                                                                                            13.563   0.0390835  12.7547  0.0256204  12.5878  0.108824   11.9896  0.0704176                                
 301.700883086 27.539441037  SSTYSV J200648.21+273221.9 0                             III True  False  66   0 12.8455           12.8484757576                12.7677         12.9436         0.088412          1.0                    7.08886476568                    6.12266  0.00229523   1.19999999998                                                    4.09626759689                                                                                                                                                   14.633 0.038 13.525 0.037 13.098 0.031 12.8299  0.00941349 12.7742  0.0112008  12.6906  0.0322606  12.6593  0.0490582                        88.8
 301.75587049  27.4993193922 SSTYSV J200701.40+272957.5 0                             F   True  False 100 100 12.95615 12.0515  12.97903      12.064655      12.869  11.9227 13.1533 12.205  0.182286 0.134812 1.0  1.26126071329     2.6879667871     3.45673589258                        14.3999999998   15.3999999998    71.5179298336   2.31733140798                                    16.613607653  15.0666136758 14.1091134888                                                                                       16.402 0.139 15.173 0.115 14.189 0.105 12.4888  0.0747558  11.531   0.0538885  11.0059  0.0863998  10.5058  0.123752                                 
 301.763412696 27.5012102843 SSTYSV J200703.21+273004.3 2MASS J20070322+2730043       F   True  False 100 100 11.58465 10.8174  11.563893     10.801566      11.347  10.6222 11.7634 10.9505 0.2607   0.203544 1.0  7.99469963488    88.2844440351   102.458789171                          15.7999999998   15.6999999998    76.8875232051   0.81485606855                                    17.5244901579 15.2237523924 13.6793054099                                                                                                    14.812 0.072 13.514 0.042 12.7041  0.0104253  11.6883  0.00853507 10.7779  0.0344317   9.77551 0.0530713  6.42674   0.149414     6.888
 301.770740539 27.4821911471 SSTYSV J200704.97+272855.8 2MASS J20070499+2728558       I   True  False 100 100 10.90735 10.123   10.907281     10.121762      10.84   10.0498 10.9925 10.1922 0.075174 0.062898 1.0  1.53510666987     5.68849864087    4.89235093328   3.31232  0.0249165    2.09999999997   2.59999999996   74.2389621429   2.48812820824    4.95874349952    4.74438455212  15.4846213824 13.5122023227 12.386936878                                                                                                     14.637 0.065 12.935 0.041 10.1263  0.0153557   9.26157 0.0167276   8.62258 0.02523     7.78296 0.0273841                        21.24
 301.767072304 27.4868921667 SSTYSV J200704.09+272912.8 [GMM2009] IRAS 20050+2720 32  I   True  False 100 100                                                14.1156 12.8127 14.6273 13.2797 0.393114 0.331734 0.0  2.31166249868     7.00626186382   11.4648238507                          6.49999999991   6.6999999999    79.8972565383   1.31558386422                                                                                                                                                                                                           14.2209  0.121664   12.9903  0.0810825  11.9152  0.151578   11.3925  0.118496                                 
 301.738279755 27.5204608676 SSTYSV J200657.18+273113.6 0                             I   True  False 100  99 15.0607  13.6134  15.060267     13.6155969697  14.8833 13.5584 15.1857 13.7123 0.149232 0.084848 1.0  0.0444565434686   1.29115062587    1.3048331831                          2.29999999997   0.899999999987  42.6433392939   1.34752848906                                                                                                                                                                                                           15.0002  0.0929904  13.4437  0.0328497  12.5577  0.0396425  12.0785  0.038455                                 
 301.761613448 27.4959737882 SSTYSV J200702.78+272945.5 0                             III True  False 100 100 13.44295 13.33165 13.442385     13.329396      13.3859 13.2606 13.4755 13.3718 0.039886 0.053746 1.0  0.438585018812    1.48468954338    2.02212828805                         1.39999999998   3.69999999995   51.7722529766   4.53560956924                                    15.5604054536 14.4232001656 13.8895044664                                                                                       15.553 0.06  14.49  0.056 13.889 0.057 13.4477  0.0194635  13.3278  0.0278943  13.057   0.0785462  13.0213  0.23167                           4.99
 301.780155    27.4988338382 SSTYSV J200707.23+272955.8 [GMM2009] IRAS 20050+2720 136 II  True  False 100 100 13.42615 12.63945 13.424419     12.641299      13.0546 12.3899 13.6493 12.8311 0.25637  0.232264 1.0  5.03060056513    44.0131904418    45.3543168049                          5.89999999991   5.89999999991   77.9329183698   1.25171687289                                                                                                                                                                                                           13.3617  0.0219464  12.638   0.0209149  12.12    0.0361442  11.6757  0.0509656                                
 301.768412745 27.4609793235 SSTYSV J200704.41+272739.5 [GMM2009] IRAS 20050+2720 34  I   True  False 100 100 15.09175 13.6829  15.085552     13.67155       14.8091 13.4772 15.3014 13.8506 0.214876 0.162404 1.0  2.24421947846     7.88322608565   13.3532291528    5.80303  0.00260852   1.59999999998   1.59999999998   69.3951387799   2.00745172866    5.50892547807   11.1278521974                                                                                                                                                                          15.3     0.0431841  13.8065  0.0364794  13.0608  0.0641985  12.3285  0.0584889                                
 301.780475    27.4900077206 SSTYSV J200707.31+272924.0 2MASS J20070732+2729239       II  True  False 100 100 12.7993  12.22205 12.799338     12.223111      12.6995 12.1353 12.8964 12.2907 0.074582 0.08643  1.0  1.06912263339     3.27228633662    3.34619095461                         3.29999999995   2.59999999996   74.1604776172   4.0036199894                                     17.7943797467 15.3207144022 14.0945749774                                                                                                    15.383 0.13  14.2   0.065 12.8575  0.0319518  12.3433  0.0364067  11.9426  0.083937   11.4502  0.089146                                 
 301.7680225   27.5090591471 SSTYSV J200704.32+273032.6 [GMM2009] IRAS 20050+2720 112 II  True  False 100 100                                                14.2146 13.4451 14.8853 14.0621 0.46677  0.354138 0.0  2.25663434785    19.8267654201    16.0019721059                          5.49999999992   5.79999999992   69.4357248684   1.93794172969                                                                                                                                                                                                           14.3175  0.0339801  13.5217  0.0249148  13.0742  0.0561429  12.1585  0.0846711                                
 301.76593049  27.5122200294 SSTYSV J200703.82+273043.9 2MASS J20070382+2730439       F   True  False 100 100                                                11.9031 11.4424 12.1475 11.6191 0.145486 0.102362 0.0  3.25476144401    24.6147676196    13.8617270082                          6.6999999999    1.79999999997   68.036085207    1.32031331922                                    15.3852015522 13.9392004573 13.1110875265                                                                                       15.415 0.055 14.042 0.037 13.187 0.035 12.1133  0.00588482 11.548   0.00578073 11.0667  0.0620442  10.1194  0.0530795  6.09906   0.0571483   14.05
 301.765698922 27.4772208186 SSTYSV J200703.76+272837.9 [GMM2009] IRAS 20050+2720 29  F   True  False 100 100                                                14.7126 13.6138 15.1003 13.9228 0.233148 0.215794 0.0  1.18023204297     3.15272217793    4.83378319523                         3.89999999994   4.99999999993   70.6125252763   3.29366943967                                                                                                                                                                                                           14.4958  0.0684042  13.3058  0.0490861  12.5974  0.0982917  12.2019  0.132617                          3.992

